Solving a sequence of eigenvalue problems using snapshot and row subsampling

A sequence of eigenvalue problems requires solving $A_i\vec{x}_i= \lambda_i\vec{x}_i$ where $i \in \{1, \dots, N\}$, $N \gg 1$ and (usually) $\lambda_i$ is the largest or smallest eigenvalue of $A_i$. Often, the matrices $A_i$ come from a discretization of a smooth map depending on a parameter $p \rightarrow A(p)$, that is $A_i = A(p_i)$, so the matrices $A_i$ change gradually along the sequence. Under this latter assumption, we introduce an efficient algorithm for solving sequences of eigenvalue problems. Our algorithm combines the ideas of reduced order model and row subsampling, as done in [E. Jones and Y. Nakatsukasa, arXiv, 2025] for linear systems. In addition, in our approach, the same set of rows is guaranteed to work well independently of the value of the parameter $p$ or the matrix $A(p)$ as long as the snapshot matrix is unchanged and given that the row subset was chosen well at the beginning. Furthermore, we implement an update strategy of the snapshot matrix. Along these results, we present theoretical analysis of the snapshot matrix for eigenvalue problems, showing an exponential decay of the singular values, and we give bounds on the error on eigenvectors for unseen value of the parameter. This analysis generalizes that in [M. Guido, D. Kressner, and P. Ricci, J. Sci. Comput., 2024] and shows that, regardless of the distribution of the snapshot points, the convergence is always (asymptotically) exponential in the number of snapshot points if the function $A(p)$ admits an analytical extension. We further generalize our algorithm for computing largest or smallest singular values and relative singular vectors and to generalized eigenvalue problems. We conclude with numerical results showing the efficiency of our approach.

==> experiments_new/eig_centrality/k20_s0_tolInf_freq100/eigval.dat <==
p	ErrLam_LU	ErrLam_Leverage	ErrLam_POD
21	1.00849881924512e-11	2.55130632919975e-11	0
31	1.19503799785028e-09	2.8204518457546e-09	6.62931928680564e-16
41	1.12214292387773e-08	2.43255933031467e-08	6.16836766703448e-14
51	5.36433259369165e-08	1.05930577894983e-07	1.18448066485965e-12
62	2.02599588200042e-07	3.5904569156675e-07	1.39035064387144e-11
72	5.44719201400508e-07	8.72816624453774e-07	8.41254811906327e-11
82	1.26922375199908e-06	1.83824886156695e-06	3.8376252997126e-10
92	2.65782227580173e-06	3.4836482265926e-06	1.42252300681251e-09
102	9.08650351329119e-09	1.48458579264275e-08	1.53691073811223e-13
112	1.1416176091784e-07	1.43648761839117e-07	1.51307116947038e-11
122	4.05567564092696e-07	4.01892778676548e-07	1.25508712250725e-10
132	1.07196363075875e-06	8.5100290383283e-07	6.00651955025933e-10
142	2.42148484048698e-06	1.56040017577898e-06	2.1736480814422e-09
152	4.92470299239518e-06	2.60155488704722e-06	6.56650938092857e-09
162	9.26129350415198e-06	4.03952867780552e-06	1.73983965599198e-08
173	1.72746504672927e-05	6.13596550199232e-06	4.5202901381966e-08
183	2.88653546419664e-05	8.52721331410132e-06	9.88011040064242e-08
193	4.62044431008292e-05	1.13505644051902e-05	2.01679910940578e-07
203	3.65631192486746e-07	3.21283136050145e-08	1.4656485658355e-12
213	2.18259147646593e-06	1.91662340580332e-07	5.04770973752747e-11
223	5.21665169903612e-06	4.50549844277813e-07	2.76175420485667e-10
233	9.93682987416849e-06	8.31689528973355e-07	9.52823197941604e-10
243	1.69200742102987e-05	1.35359658812244e-06	2.60991177581016e-09
253	2.6857974822969e-05	2.02733384934069e-06	6.17801027902172e-09
263	4.05580180991021e-05	2.85377625878429e-06	1.31741747811173e-08
273	5.89376443638276e-05	3.82163073250866e-06	2.59200473547443e-08
284	8.57711911699819e-05	5.02021563834403e-06	5.06305766603127e-08
294	0.000117358355778484	6.19115457255653e-06	8.79154538285768e-08
304	1.17456468019311e-06	1.77825899199372e-07	2.01408104691523e-11
314	5.69870904980119e-06	7.72532723369101e-07	3.88307765894204e-10
324	1.31139961025779e-05	1.60405853876649e-06	1.73081714581369e-09
334	2.42447615370209e-05	2.68955814145186e-06	5.09656600873094e-09
344	3.9926686140306e-05	4.02958692398547e-06	1.21503765014187e-08
354	6.09504538149639e-05	5.6042380821961e-06	2.5338868715895e-08
364	8.79993603035551e-05	7.37038514274955e-06	4.80327448167787e-08
374	0.000121584899160956	9.2604413631297e-06	8.46173795617939e-08
384	0.000161984789321391	1.11829602670311e-05	1.40502522442076e-07
395	0.000214272375296968	1.32002395573829e-05	2.31853193448587e-07
405	5.17971210005816e-07	4.30509735374891e-07	1.5909075910278e-11
415	1.97234180213306e-06	1.49905492342966e-06	2.06873176232214e-10
425	4.06632066546246e-06	2.84263497000994e-06	8.02584585223345e-10
435	6.87603538393509e-06	4.44377181744101e-06	2.130695797453e-09
445	1.04412808262305e-05	6.26606392948743e-06	4.63831471804676e-09
455	1.475378345946e-05	8.25380395185507e-06	8.88957673857641e-09
465	1.97474997201675e-05	1.03328023976186e-05	1.55460830575735e-08
475	2.52921877275227e-05	1.24124926890749e-05	2.53284041721775e-08
485	3.1191366959656e-05	1.43893141512936e-05	3.89596064634615e-08
495	3.71855272848714e-05	1.61512819108039e-05	5.70951936830684e-08
506	1.93872099460688e-06	6.02926939676966e-07	4.11719906232806e-11
516	6.35842165983967e-06	1.91926105247833e-06	4.17510635374045e-10
526	1.24502545479694e-05	3.65703867065479e-06	1.52484727168925e-09
536	2.03808105411878e-05	5.83911269850662e-06	3.93262182273307e-09
546	3.02434172521242e-05	8.46873992609812e-06	8.41887770725521e-09
556	4.20397783182045e-05	1.15261685353508e-05	1.59713817801555e-08
566	5.56661848727215e-05	1.49663884465996e-05	2.77569779753998e-08
576	7.09060246894564e-05	1.87184169231673e-05	4.50488307706676e-08
586	8.74299024613651e-05	2.26864046306881e-05	6.91025010650588e-08
596	0.000104804098482795	2.6752714771357e-05	1.00975269557578e-07
606	8.82027148150098e-06	5.30609398254634e-07	2.68222317809686e-10
617	2.91557301586227e-05	1.71016891790869e-06	3.07140293780779e-09
627	5.10731929360387e-05	2.90916562636651e-06	1.01482500943066e-08
637	7.389336141784e-05	4.0498513829843e-06	2.37210898834083e-08
647	9.449472488561e-05	4.90983475429849e-06	4.52364043891754e-08
657	0.000109571864963657	5.261704805371e-06	7.4616106585311e-08
667	0.000116500051798681	4.93064033579101e-06	1.09700733331599e-07
677	0.00011409507457481	3.84690540566623e-06	1.46376077190489e-07
687	0.000102910998601525	2.07079999579792e-06	1.79478913921756e-07
697	8.49585216116435e-05	2.20805339543082e-07	2.0417009887958e-07
707	8.09169451783605e-06	3.43429366526481e-06	1.8030935791484e-10
717	1.96921151108513e-05	8.8256195680205e-06	1.14129227408694e-09
728	3.11184083403867e-05	1.4849667111625e-05	3.08976546548318e-09
738	3.92066174269205e-05	1.98331628208904e-05	5.31068084212236e-09
748	4.45171030496718e-05	2.38800533547163e-05	7.45389131777993e-09
758	4.69255831017481e-05	2.6687793430276e-05	9.06621296339344e-09
768	4.66648171476815e-05	2.81278303530287e-05	9.8724393689283e-09
778	4.42074073164154e-05	2.82357270790844e-05	9.82071898100059e-09
788	4.014514148259e-05	2.7175596017203e-05	9.04483829191264e-09
798	3.50877312297983e-05	2.51930478818547e-05	7.78363893160556e-09
808	2.02342549274014e-08	1.06275904909865e-07	3.95851721968729e-12
818	2.30070902035347e-08	2.05163446895805e-07	1.52283929173928e-11
828	6.88592727972339e-09	2.66028664184679e-07	2.64936553299904e-11
839	2.3056623876236e-08	2.93480891579575e-07	3.36111311392616e-11
849	5.28433142200368e-08	2.89438262289282e-07	3.40693673010547e-11
859	7.85101402697354e-08	2.65588852748911e-07	3.00012316971751e-11
869	9.59448424398218e-08	2.29481135943935e-07	2.35016546734191e-11
879	1.03384069816243e-07	1.87809407304462e-07	1.65745973709927e-11
889	1.0114580143274e-07	1.45916769876263e-07	1.05645340427474e-11
899	9.10847698743245e-08	1.07590631888492e-07	6.0800871532809e-12
909	3.96245056236543e-09	3.13184838212807e-09	2.20085718270182e-15
919	5.81093307437122e-09	4.61918363073568e-09	4.40169332264767e-16
929	5.75373273677093e-09	4.60841462911783e-09	8.80396973853785e-16
939	4.62878144454592e-09	3.7428167819858e-09	1.3207786383513e-15
950	3.00048027546353e-09	2.45747567987172e-09	1.32108959918402e-15
960	1.68408246045965e-09	1.39857208576982e-09	8.80978497623149e-16
970	7.60715234837482e-10	6.41976831993882e-10	8.81286714046299e-16
980	2.50388700982704e-10	2.15222089120461e-10	2.42452353797973e-15
990	4.62130022046789e-11	4.05696760331381e-11	4.41022676738103e-16
1000	0	2.20619677003353e-16	4.41239354006706e-16


==> experiments_new/eig_centrality/k20_s0_tolInf_freq100/eigvec.dat <==
p	ErrAng_LU	ErrAng_Leverage	ErrAng_POD
21	3.09482973734038e-10	3.02680415840359e-10	2.74824090537004e-10
31	3.36773769249742e-08	3.31260662283122e-08	2.99967742438687e-08
41	2.89921593819992e-07	2.86584020147739e-07	2.58924853493862e-07
51	1.26585239707751e-06	1.25727751977688e-06	1.1335089567474e-06
62	4.31895460767031e-06	4.31184316518747e-06	3.87870102392135e-06
72	1.05907629826548e-05	1.06219119437175e-05	9.53645781930991e-06
82	2.25469121102196e-05	2.27148953360969e-05	2.03562369854647e-05
92	4.32632471910455e-05	4.37767255911541e-05	3.91628968136961e-05
102	4.98507174664409e-07	3.97866476366524e-07	3.92774552097817e-07
112	4.96529112770094e-06	3.95175498344211e-06	3.90152190004799e-06
122	1.43469420584936e-05	1.13851670848725e-05	1.12412808693828e-05
132	3.14928663883245e-05	2.49166667519899e-05	2.46031870434387e-05
142	6.01170506736661e-05	4.74181834245874e-05	4.68233507298666e-05
152	0.000104852915519158	8.24478346170305e-05	8.14146675172913e-05
162	0.000171265626621513	0.00013424985817197	0.000132565787625006
173	0.000277091639203174	0.000216462957099306	0.000213737247872399
183	0.000411013037691595	0.000320101684920757	0.000316046781049494
193	0.000589093174803057	0.000457427681804525	0.000451584189180062
203	1.5519187375352e-06	1.32609418173475e-06	1.32138181151965e-06
213	8.98311872385126e-06	7.77573817448843e-06	7.73978111634007e-06
223	2.07450143330025e-05	1.81903948698201e-05	1.80822052729636e-05
233	3.80587313442395e-05	3.38024673922165e-05	3.35486674119332e-05
243	6.22473770091547e-05	5.59862352978468e-05	5.54662125042754e-05
253	9.47030406375487e-05	8.62267719630193e-05	8.52551915167362e-05
263	0.000136849000195947	0.000126079690495541	0.00012438712401492
273	0.000190098541964857	0.000177123040751957	0.000174335818434156
284	0.000263118317621024	0.00024803882450587	0.00024346762619544
294	0.00034399551466916	0.00032750618902483	0.000320632113115282
304	9.02882386989579e-06	4.85241165098531e-06	4.51500779144132e-06
314	3.95459617771594e-05	2.13565849795821e-05	1.98144042602622e-05
324	8.32497834063944e-05	4.52042631736051e-05	4.18172343828867e-05
334	0.00014237790380226	7.77765712377203e-05	7.17355243352529e-05
344	0.000219010191340073	0.000120420650997755	0.000110734776882377
354	0.000314968684178691	0.000174393360996016	0.000159883740202441
364	0.000431723602546681	0.000240803534135368	0.000220104219145633
374	0.000570309652260607	0.000320554985220124	0.000292122897019931
384	0.000731255936432683	0.000414292430900931	0.000376426981621822
395	0.000934068705045692	0.000533948828305015	0.000483591205082671
405	5.80062638382936e-06	4.71849189046277e-06	4.47662832184178e-06
415	2.07645801997964e-05	1.69710751613466e-05	1.60632414170432e-05
425	4.05669618585086e-05	3.33274850935808e-05	3.14673051867296e-05
435	6.54927132943197e-05	5.41067193324217e-05	5.0957108849856e-05
445	9.56320904267546e-05	7.94828208155122e-05	7.46616351662072e-05
455	0.000130849401897245	0.000109455279961646	0.000102547007348526
465	0.000170761926965198	0.000143826663902767	0.000134402189486515
475	0.000214733664303187	0.000182192136727157	0.000169839176192805
485	0.000261890185244066	0.000223947380595127	0.00020831493640348
495	0.000311163404454987	0.000268324109112149	0.000249185218630448
506	1.35127032738603e-05	1.31878496378274e-05	1.30567869007767e-05
516	4.47814088039908e-05	4.38105193918106e-05	4.34135692293623e-05
526	8.92135701743175e-05	8.74808032534781e-05	8.67560252383613e-05
536	0.000149586045970704	0.000146999285813228	0.000145881252873413
546	0.000228840989321762	0.000225337277042218	0.000223756335717975
556	0.0003299768081486	0.000325525500201933	0.000323407024760799
566	0.000455879112638922	0.000450482677936869	0.000447746644426541
576	0.000609071639060216	0.00060276424382799	0.000599325466369147
586	0.000791365506230852	0.000784209713780625	0.00077997904659422
596	0.00100338836820048	0.000995470386066045	0.000990357101917167
606	2.88009910978012e-05	1.75845823854038e-05	2.24733171709301e-05
617	9.30422920058467e-05	5.98061966208422e-05	8.52015347950288e-05
627	0.000159730986753856	0.000111377094098325	0.000172824271946974
637	0.000228076541253338	0.000179015712579202	0.000294728907516883
647	0.000294046048162694	0.000267019786064926	0.000451268415321574
657	0.000359894109177511	0.000378101836774088	0.00063592373414975
667	0.000434480998252073	0.000509924871860212	0.000834610083557455
677	0.0005251619012482	0.00065302582160855	0.00102743836377742
687	0.000627806471914113	0.000791908306760237	0.00119274442562549
697	0.000726954072696631	0.000909047889662745	0.00131206043194101
707	2.16596145392171e-05	3.3112742733488e-05	2.49695545703019e-05
717	5.34211314904301e-05	8.0378740120171e-05	5.93869819792483e-05
728	8.60983106061506e-05	0.000125539357387253	9.11054176724745e-05
738	0.000111007436718257	0.000155533130499056	0.000111670882026961
748	0.000129665681281908	0.000173090181115351	0.000123754925795462
758	0.000141377082185958	0.00017878452855848	0.000128191149451508
768	0.000146226315281225	0.000174733040382581	0.00012650361364889
778	0.000144880499585757	0.000163674756344728	0.000120336007813682
788	0.000138379070342426	0.00014826011798215	0.000111134303899607
798	0.000127945296353477	0.000130664406115735	0.000100053895886945
808	2.83651352558526e-06	2.41418183482458e-06	2.11524093338235e-06
818	5.54236498271543e-06	4.66728770283286e-06	4.13977063915795e-06
828	7.28538813413097e-06	6.07877641372948e-06	5.44616581012074e-06
839	8.17434684468061e-06	6.76296549746163e-06	6.11254030961779e-06
849	8.20124378505832e-06	6.74315533172695e-06	6.13245779865949e-06
859	7.6686638039283e-06	6.27446658187685e-06	5.73342016143176e-06
869	6.76342633130757e-06	5.51342271602404e-06	5.05604294003304e-06
879	5.6590687005879e-06	4.60113117081057e-06	4.23049706317603e-06
889	4.50191971622563e-06	3.65420890338749e-06	3.36610765628057e-06
899	3.40354882647432e-06	2.76032214651128e-06	2.54592724512256e-06
909	1.77177436363585e-08	2.39213319855885e-08	1.18900270019552e-08
919	2.47469988222919e-08	3.47690242557252e-08	1.69105856498345e-08
929	2.3393665347822e-08	3.41551957785187e-08	1.6261045130203e-08
939	1.80123119080413e-08	2.72936282472135e-08	1.27254902064545e-08
950	1.11600045933681e-08	1.75911754745156e-08	8.02031340668379e-09
960	6.02944171321579e-09	9.83886791836592e-09	4.39834398201688e-09
970	2.62966308571341e-09	4.43693734963401e-09	1.94612965501893e-09
980	8.38485977526454e-10	1.4610652827638e-09	6.29238313117843e-10
990	1.50464784061698e-10	2.70488282838449e-10	1.14453316844081e-10
1000	9.84783577489105e-16	9.7510584475166e-16	8.94616223111376e-16


==> experiments_new/eig_centrality/k20_s0_tolInf_freq100/plot.dat <==
p	Ex_eig_1	LU_eig_1	Lev_eig_1	POD_eig_1
21	128.685534503901	128.685534502603	128.685534507184	128.685534503901
31	128.618225495513	128.618225341809	128.618225858274	128.618225495513
41	128.553571368015	128.55356992546	128.553574495157	128.553571368007
51	128.493658457352	128.493651564525	128.49367206876	128.4936584572
62	128.435771916539	128.435745895504	128.435818030849	128.435771914753
72	128.39275427573	128.392684337731	128.39286633906	128.392754264929
82	128.361061534466	128.360898615558	128.361297494041	128.361061485205
92	128.34273163293	128.342390520759	128.343178733859	128.34273145036
102	128.339700254342	128.339701420501	128.339702159655	128.339700254322
112	128.35376592158	128.353780574672	128.35378435944	128.353765919638
122	128.386556034126	128.386608103549	128.386607631755	128.386556018012
132	128.43949426121	128.439631943676	128.439603563592	128.439494184062
142	128.513769748687	128.514080942832	128.513970281596	128.513769469343
152	128.610308642059	128.610942009631	128.610643228836	128.610307797539
162	128.729748469737	128.73094067372	128.730268477248	128.729746230046
173	128.887963077405	128.890189571917	128.8887539295	128.887957251296
183	129.056165332409	129.05989058439	129.05726582186	129.056152581517
193	129.247194602587	129.253166397236	129.248661631193	129.247168536024
203	129.460319874985	129.460272540254	129.460324034327	129.460319874796
213	129.694456440499	129.694173370484	129.694481298042	129.694456433952
223	129.94816967633	129.94749178199	129.948228224457	129.948169640441
233	130.219685066994	130.218391096137	130.219793369342	130.219684942917
243	130.506904546049	130.50469635954	130.50708119975	130.506904205438
253	130.807429079817	130.80391585718	130.807694270146	130.807428271687
263	131.118587248713	131.113269338678	131.118961431824	131.118585521334
273	131.437469419583	131.429722804754	131.437971725055	131.437466012717
284	131.793445979933	131.782141899083	131.794107611451	131.793439307155
294	132.118245771712	132.10274059162	132.119063736193	132.118234156476
304	132.440683023019	132.440527462871	132.440659471636	132.440683020352
314	132.757323537572	132.756566992211	132.757220978196	132.757323486022
324	133.064731077689	133.062986067324	133.064517634071	133.064730847378
334	133.359519500825	133.356286231076	133.359160822643	133.359518821149
344	133.638404506492	133.633068767859	133.637865998924	133.638402882735
354	133.898254017454	133.890092858107	133.89750361976	133.898250624624
364	134.136136258834	134.12433236465	134.135147623848	134.136129815907
374	134.34936465726	134.333029803306	134.348120522847	134.349353288969
384	134.535538756823	134.513746045921	134.534034251238	134.53551985424
395	134.706612708531	134.677748802658	134.704834548973	134.706581476373
405	134.829630867261	134.829561029394	134.82968891273	134.829630865116
415	134.920332089118	134.920065980108	134.920534342107	134.920332061207
425	134.977807491559	134.977258628511	134.978191184195	134.977807383228
435	135.001558606173	135.000630330679	135.002158522294	135.001558318525
445	134.991502423256	134.99009293907	134.99234828864	134.991501797123
455	134.947969754617	134.945978761493	134.949083588703	134.947968554987
465	134.871697013976	134.869033635177	134.87309061657	134.871694917249
475	134.763811632727	134.760403161104	134.765484387553	134.763808219374
485	134.625811442734	134.621612279647	134.627748615828	134.625806197766
495	134.459538465341	134.454538516505	134.461710159253	134.459530788348
506	134.246563524542	134.246823791173	134.246644465412	134.246563519015
516	134.028261748268	134.02911395647	134.02851898349	134.02826169231
526	133.78922274037	133.790888450249	133.789712012731	133.789222536362
536	133.5323290079	133.535050504999	133.533108718218	133.532328482768
546	133.260609375506	133.264639631719	133.261737924949	133.260608253601
556	132.97719300813	132.982783339845	132.978725725668	132.9771908843
566	132.685263008566	132.692649090947	132.687248827753	132.685259325624
576	132.388010397394	132.397397504928	132.390488491369	132.388004433469
586	132.088589241905	132.100137734379	132.091585857087	132.088580114253
596	131.79007364125	131.803885781107	131.7935993835	131.790060333712
606	131.495417200196	131.494257374917	131.495347427491	131.495417164926
617	131.179083455851	131.175258833891	131.17885911746	131.179083052947
627	130.901400929029	130.894715376524	130.901020115173	130.901399600609
637	130.635583187526	130.625930085163	130.635054132829	130.635580088708
647	130.383737448668	130.371416873268	130.383097286063	130.383731550577
657	130.14769907821	130.133438552102	130.147014279437	130.147689367096
667	129.929014704689	129.913877967746	129.928374071448	129.929000451381
677	129.728929774529	129.714128342612	129.728430719608	129.728910785317
687	129.548380510549	129.535048557343	129.548112241763	129.548357259346
697	129.38799018691	129.376997574549	129.388018756469	129.387963769751
707	129.248069608519	129.249115444416	129.247625732693	129.248069585215
717	129.128621686016	129.131164501698	129.127482045926	129.128621538642
728	129.020512494524	129.024527407516	129.018596582863	129.020512095881
738	128.942750535811	128.947805944901	128.940193193245	128.942749851037
748	128.883628497162	128.889366022933	128.880550749237	128.883627536477
758	128.842018589019	128.84806457587	128.838580079842	128.84201742091
768	128.816568821808	128.822580023438	128.812945491214	128.816567550074
778	128.805730207501	128.811424374881	128.802093284056	128.805728942536
788	128.807786883681	128.81295789051	128.804286455301	128.807785718636
798	128.820888768683	128.825408801404	128.817643377864	128.820887765987
808	128.843086293026	128.84308890007	128.843072600111	128.843086292516
818	128.872366691298	128.872369656276	128.872340251399	128.872366689335
828	128.906691282809	128.906692170451	128.906656989934	128.906691279393
839	128.94785648551	128.947853512408	128.947818641778	128.947856481176
849	128.986235880721	128.986229064661	128.986198547169	128.986235876327
859	129.023579206214	129.023569076554	129.023544938989	129.023579202343
869	129.058128350209	129.058115967748	129.058098733803	129.058128347176
879	129.088281182945	129.088267837273	129.088256938951	129.088281180805
889	129.11262091302	129.112607853821	129.112602073324	129.112620911656
899	129.129941974897	129.129930213126	129.129928081725	129.129941974112
909	129.139271979079	129.139271467371	129.139271574634	129.139271979079
919	129.139889342895	129.139888592472	129.139888746374	129.139889342895
929	129.131336315221	129.131335572234	129.13133572013	129.131336315221
939	129.113427209342	129.113426611704	129.113426726094	129.113427209342
950	129.083036220824	129.083035833513	129.083035903605	129.083036220824
960	129.04609820596	129.046097988636	129.04609802548	129.04609820596
970	129.000966325295	129.000966227162	129.000966242479	129.000966325295
980	128.94855374139	128.948553709103	128.948553713637	128.94855374139
990	128.890013731797	128.890013725841	128.890013726568	128.890013731797
1000	128.82672033815	128.82672033815	128.82672033815	128.82672033815


==> experiments_new/eig_centrality/k20_s0_tolInf_freq100/res.dat <==
p	Res_LU	Res_Leverage	Res_POD
21	3.92483172242305e-08	3.74616930156192e-08	3.32175045755113e-08
31	4.27266687774919e-06	4.10015668785461e-06	3.62229170103024e-06
41	3.67982532119592e-05	3.54709959084782e-05	3.12492735367393e-05
51	0.000160746554506648	0.00015562429731649	0.000136760003770885
62	0.000548794993337074	0.00053382542561813	0.000467966681515781
72	0.00134663634900726	0.0013155095957442	0.00115093726758285
82	0.00286912373528646	0.00281475066502424	0.00245835548910997
92	0.0055102715869755	0.00542880380130566	0.00473436312457169
102	6.41061454599434e-05	5.10873409986104e-05	5.03020989993924e-05
112	0.000638876400107537	0.000507181851286621	0.000499292038268787
122	0.00184714873787987	0.00146075031765286	0.00143773225240248
132	0.00405754954664644	0.00319645804905591	0.00314539921177366
142	0.00775192420580398	0.00608357253971813	0.00598500874602539
152	0.0135336809604109	0.0105810919632487	0.0104071473335639
162	0.0221311729133975	0.0172390541553982	0.0169514534194365
173	0.0358596857943417	0.0278221789571835	0.0273504690578641
183	0.0532758530565255	0.0411900211680071	0.040481561009463
193	0.0764991201204053	0.0589444359126566	0.0579164581867133
203	0.000199110626031219	0.000154559024227148	0.000150547021374552
213	0.00115645993346735	0.000907635988615647	0.000884562800488308
223	0.00268077381731135	0.00212632701057175	0.00207321727065152
233	0.00493868890877818	0.00395659328341075	0.00385916051819412
243	0.00811443389694814	0.0065615333316356	0.00640166266868065
253	0.0124064761559496	0.0101176893723013	0.00987290216252561
263	0.0180234155769698	0.014810202265844	0.0144531151533295
273	0.0251791930620852	0.0208269598369763	0.0203247572134642
284	0.0350829961103444	0.0291941843173883	0.0284873732150747
294	0.0461589577923075	0.0385772223566195	0.037636615406167
304	0.00119772960883184	0.000633684157441588	0.000593603212601213
314	0.00527042388796129	0.00279717933726125	0.0026123362819714
324	0.0111462832611764	0.00593713853838723	0.00552770015476809
334	0.019149437139903	0.010241939117437	0.00950573593111096
344	0.0295856667722976	0.0158959754957493	0.0147065117363576
354	0.0427266707657863	0.0230716010947477	0.0212768401016439
364	0.0587945512703732	0.0319207623326056	0.0293429131891784
374	0.0779473103853012	0.0425666687324197	0.0390031808449359
384	0.10026610313968	0.0550958498961153	0.0503217890177276
395	0.128463569848184	0.0711025543375405	0.0647151389108871
405	0.000696512732918679	0.000549408663070115	0.000526593010374278
415	0.00250263859433874	0.00198661327788947	0.00190236273514776
425	0.00490890113313909	0.00392377321920325	0.00375358903885384
435	0.0079599513190947	0.00641055118308659	0.00612575271858571
445	0.0116803940740954	0.00948358193911459	0.00905132184630473
455	0.0160717489526474	0.0131635889970482	0.0125469847451528
465	0.0211104376665042	0.0174530123340799	0.0166114094224325
475	0.0267469630259425	0.0223342805843836	0.0212236670306098
485	0.0329063728492883	0.027768830737142	0.0263424273195264
495	0.0394900219357157	0.0336969424951627	0.0319059978027147
506	0.000841912445548975	0.000729638777738486	0.000693105307679016
516	0.00263446246310494	0.00227603606922278	0.00216165020337832
526	0.00493918601320543	0.00425493369641984	0.00404021144238643
536	0.00776836284279689	0.0066745537604664	0.00633621531903931
546	0.0111128171729842	0.00952526265182708	0.00904010632921991
556	0.0149401768126235	0.0127782666777367	0.0121241352945285
566	0.0191942883215515	0.016385234658872	0.0155420275083366
576	0.0237959093895034	0.0202789404841679	0.0192296165473363
586	0.0286447206876788	0.0243749593053847	0.0231064739585655
596	0.0336226123862892	0.0285743844907073	0.0270785030277753
606	0.00314055742610212	0.00229190681043011	0.00208931046201928
617	0.0105759692250651	0.00775618240907228	0.00696965664761713
627	0.0190589293800544	0.0140814040359565	0.0124692103849729
637	0.0287423393038106	0.0214608178831983	0.0187122657688224
647	0.0389256221819825	0.0294660577223473	0.0253037292805895
657	0.0487383923591601	0.0375113697408842	0.031769345616503
667	0.0573144472993224	0.0449419728708282	0.0376324681128391
677	0.0639818299109212	0.0511550862456189	0.0424922116311905
687	0.0683875341706701	0.0557120590577247	0.0460786865590381
697	0.0705099978183431	0.0584012522977942	0.0482722737992506
707	0.00282257268828665	0.00176504417623014	0.00159419367952601
717	0.00699718634872295	0.00446541295472443	0.00403484572241436
728	0.0113326223304158	0.00740369871770071	0.00668366408785346
738	0.0146599448297309	0.00978044974134853	0.0088140896090185
748	0.0171591447804071	0.0116751437288984	0.0104986188925421
758	0.0187235949324701	0.0129674698591449	0.0116337896862441
768	0.0193592184363767	0.0136168071872941	0.0121898589000445
778	0.0191570991297191	0.0136532374431861	0.0121999493830675
788	0.0182622048272081	0.0131592231516534	0.0117418826328101
798	0.0168449064999497	0.0122482832711583	0.0109186413066082
808	0.000345695890202838	0.000273254103783129	0.000252568260711512
818	0.000677434597808915	0.000536241328903945	0.000495247276678109
828	0.000892962058632717	0.000708092677601433	0.000653455252119817
839	0.00100483661413355	0.000798588616714037	0.000736395818864426
849	0.0010106670815493	0.0008050215949131	0.000741869478452282
859	0.000947275409210073	0.000756326440622885	0.00069663153626162
869	0.000837326095596363	0.000670199951164997	0.000617044640761382
879	0.000702082735731008	0.000563381557826019	0.000518534905262633
889	0.000559630879095587	0.000450231739806008	0.000414303296010745
899	0.000423879603948521	0.000341903024965689	0.000314581915623919
909	2.2636778039794e-06	2.72874102034964e-06	1.37498128128543e-06
919	3.18652191889708e-06	3.95468322192852e-06	1.96827118090011e-06
929	3.03134000803395e-06	3.87137791604387e-06	1.90463710968377e-06
939	2.34595811243259e-06	3.08129905942055e-06	1.49967620664749e-06
950	1.46002067665369e-06	1.97618298888351e-06	9.51361928405632e-07
960	7.91366299997269e-07	1.09988872521924e-06	5.24723055659006e-07
970	3.46039509698334e-07	4.93411117886181e-07	2.33461545746978e-07
980	1.10563336505046e-07	1.61581512255659e-07	7.58894525323604e-08
990	1.98715839501832e-08	2.97416783778642e-08	1.38759551542971e-08
1000	7.17714453428293e-14	6.84945792070578e-14	8.26724145488208e-14


==> experiments_new/exponential/k10_s0_tolInf_freqInf/eigval.dat <==
p	ErrLam_LU	ErrLam_Leverage	ErrLam_POD
0.102330084899378	0.000138126991600324	0.000141680847267135	1.07742884824107e-08
0.104794891746939	0.000131078547021317	0.000117332450323336	2.54491408608683e-08
0.107236701694853	0.000102264310502006	9.90101897508103e-05	2.00291237272926e-08
0.109735407887636	8.76950143653447e-05	0.000133371475494888	2.91796725703177e-08
0.112292336056096	0.000117394281296012	0.00011494238928829	5.40289683323371e-08
0.11499710190391	0.000169461878939679	9.25310480380712e-05	1.55969420722067e-08
0.117676632010095	9.34956808656385e-05	8.88918470455294e-05	4.74093706334178e-09
0.120418597442658	9.49133247294502e-05	7.74574671969001e-05	5.30895549127407e-09
0.123319099126422	0.000122680428982696	6.59876787531096e-06	4.1547363006603e-08
0.126192538833216	0.00011372847767074	2.63854566362373e-05	2.06486904243797e-08
0.132243334462982	6.48438499979578e-05	7.67008357611103e-05	1.6202380432055e-08
0.135324716429738	0.000151586546968121	6.78969114717794e-05	3.68890662842369e-08
0.138477897212393	0.000147592500545622	0.000105209067267042	6.88836947070261e-08
0.141704549784314	9.2027943859338e-05	9.49544707788541e-05	3.22693889984208e-08
0.145117762477164	9.15038571098713e-05	0.000136998632839112	3.8846421200189e-08
0.148499129546959	6.33081650190218e-05	7.89368070586957e-05	3.33812804858092e-08
0.15195928534024	0.000122998490078465	0.00010740274600449	2.85619000539195e-08
0.155619502053883	3.70413159945033e-05	7.125451477217e-05	6.7755770934326e-08
0.159245568571727	8.84673658647111e-05	0.000155097792058755	4.22599936170755e-08
0.162956125517944	9.33810455353697e-05	4.61280965696209e-05	2.59412518595605e-08
0.170769695331536	6.91305840174224e-05	0.000133956332457293	1.30497752817562e-08
0.174748774215169	8.57529921930064e-05	5.42769931084256e-05	1.70852547619945e-08
0.178820569015004	5.29866619525239e-05	7.71051098894303e-05	1.43358102198755e-08
0.183127788767889	5.28429925314254e-05	3.86995564513366e-05	5.21802274153253e-08
0.187394821720534	5.30705774825246e-05	0.000116066670611282	2.75244668383263e-08
0.191761280163659	5.39809838389495e-05	6.92774682805235e-05	2.9600166209461e-08
0.196229480795606	3.50589989671839e-07	0.000117137831715444	2.06037312406415e-08
0.200956025960051	5.97244986382781e-05	0.000105780576312721	8.43117674970746e-09
0.205638471975336	4.71739760865317e-05	6.30735375125032e-05	4.09999515454168e-08
0.210430022958144	3.74011308685889e-05	6.18133754077226e-05	6.13602296536546e-09
0.215498614096613	3.57988888260477e-05	8.04748796380486e-05	4.00596578372937e-08
0.220519914762046	6.35793842856791e-06	4.09988701874639e-05	1.41243832354609e-08
0.225658215996036	3.85153499404528e-05	7.96971305958162e-05	6.8502166526843e-08
0.231093605955328	6.69269804646407e-05	8.66149796045975e-05	1.58626204687871e-08
0.23647828317112	6.54948804192028e-05	0.000107740102554372	4.2759669500101e-08
0.241988427937598	2.7622900320043e-07	0.000101085480725624	3.57877807414611e-08
0.247626963755213	1.44476654629161e-05	4.00031213586817e-05	4.24768727959587e-08
0.253591511097325	1.85362028526355e-05	7.18368406909036e-05	5.90389999713794e-08
0.259500408603507	8.959515117856e-05	0.000112809596888933	2.56091463681588e-08
0.2655469884382	3.07902334339726e-05	4.94441949140952e-05	1.49868336546603e-08
0.271943172278909	6.63978308389649e-05	6.69848030734808e-05	6.84197237429676e-08
0.278279679071069	4.96428248622537e-05	6.19270883514862e-05	1.8192245277955e-08
0.28476383185114	2.79161591780052e-05	6.82967931443053e-05	3.25580066521774e-09
0.291399070895992	1.35051261456317e-05	5.75202303494317e-05	1.74662724061167e-08
0.298417949322837	1.84926378351744e-05	8.06597725433019e-06	7.98527605271489e-08
0.305371340897041	1.35189963353172e-05	7.93796593570771e-05	1.38069154950975e-08
0.31248675239831	2.62618477106825e-05	0.000109329197012442	5.05207718985917e-08
0.32001356611923	7.06865420799995e-05	6.73705582444224e-05	8.95421699655282e-08
0.327470153899334	4.09381021318148e-05	2.49774973918981e-05	1.33727206604069e-09
0.335100486505311	2.77817430944504e-05	0.000104050083023246	4.68378658081273e-08
0.343171993282341	3.15673106511087e-05	0.000106848494686003	6.61928626776522e-08
0.351168192076706	3.61652178419494e-05	3.16014388767807e-05	7.21884510215193e-08
0.367723885700055	2.48688049819083e-05	8.84999390836045e-05	4.21905091817496e-08
0.376581186584508	2.37676360461435e-07	3.11350043870911e-05	7.75644981493634e-09
0.38535584794701	9.15499400298605e-05	5.47590258410399e-05	7.9200362546322e-09
0.394334966368892	5.27604537821019e-06	3.31673361243426e-06	2.8686580321655e-08
0.403833243696568	1.42617322118505e-05	7.36448449581089e-06	7.89310432124482e-09
0.413242901126608	1.13659769878712e-05	3.39845249769032e-06	3.14494659837948e-08
0.422871811563509	2.09508310465426e-05	1.89491623342067e-06	6.36071422634045e-09
0.432725083788475	1.17829369552406e-05	5.24566759692225e-05	6.11288727626862e-08
0.443148057156299	3.13459718571689e-05	7.20686154439183e-05	4.39908460987533e-08
0.453473783117983	1.35042985335357e-05	3.22239475034681e-05	4.86904176787503e-08
0.475217360119239	6.2086545441283e-05	2.97391949612253e-05	2.98075869716589e-08
0.486290328066598	3.99158488737844e-05	3.56209605432596e-05	5.62919560849891e-08
0.497621305568012	1.9732653400099e-06	1.84308652968215e-05	2.30613316998673e-08
0.509607422873226	4.63362143765008e-05	4.98675703952106e-05	2.18916582621477e-08
0.521481708479703	2.59842106492095e-05	3.71713341697911e-05	2.58692117017596e-08
0.533632675022004	4.29212446202903e-05	1.89734538509171e-05	4.71986924021128e-08
0.546066769400836	3.96999480398773e-05	7.69342823470742e-05	1.97684848994629e-08
0.559219784115604	7.59678637574554e-06	9.88526425455763e-06	1.32946222903283e-08
0.572250079859614	3.46678595743271e-05	8.61536912432565e-06	3.64241082433478e-08
0.585583992557098	6.34312672880746e-05	4.86384972466497e-06	2.87054287903043e-09
0.599688851710654	1.1450916242307e-05	1.83545515186816e-05	1.01215340299157e-08
0.613662111087614	3.51879154639184e-05	1.6153809377737e-05	1.2392432263382e-08
0.627960959271268	9.13446438424886e-06	4.5060648762785e-05	7.00498667256652e-08
0.642592982757235	3.8564508980968e-05	3.28771230160614e-05	2.20125684348112e-08
0.658071007481365	2.70760055338888e-05	1.76505972282608e-05	2.26442233101157e-08
0.67340462065387	4.19635576171483e-05	9.3398583742553e-06	2.51955684901958e-08
0.689095520031437	2.12991771726736e-05	3.1638760102413e-06	2.42091860124301e-09
0.705693643233109	6.53134325488581e-06	3.72696603243869e-06	7.96384281428114e-09
0.722136904249951	2.89389051041712e-06	3.16157970086823e-05	1.03273282331862e-07
0.738963307208711	3.91880138937742e-05	1.6457933679063e-05	3.45969165800919e-09
0.756181779641923	4.23408687812941e-05	2.55227282360968e-05	2.03470794832371e-08
0.774395797838969	1.38829106788132e-06	4.86084419227853e-05	3.65304342204113e-08
0.79243987738583	1.48793786229264e-05	3.42967189986898e-05	4.11996184450956e-10
0.810904399305443	2.90163293860892e-05	7.42256882467458e-05	2.97186436718906e-08
0.830436511666056	1.3310726766837e-05	3.7805221569092e-05	1.19418961893175e-08
0.849786387423304	3.59300495574135e-05	3.64726388260636e-05	2.74789634929581e-08
0.869587131713621	3.51574738356457e-05	3.42534193708295e-05	3.6412330796173e-09
0.890532724780475	6.74009421864213e-06	6.19250930881507e-05	1.12181207399948e-08
0.911282893324601	2.58846202757557e-05	6.23459552701807e-05	2.93588534697542e-08
0.932516558412568	5.50241576628445e-06	9.8990107827488e-05	1.14667284119174e-08
0.954244985924335	5.67190208621831e-05	8.63616628111416e-05	2.73718601720947e-08
0.977229717910732	9.27797050221035e-05	3.74817817246372e-05	1.30674023917403e-08


==> experiments_new/exponential/k10_s0_tolInf_freqInf/eigvec.dat <==
p	ErrAng_LU	ErrAng_Leverage	ErrAng_POD
0.102330084899378	9.09126948961584e-06	2.51297070068622e-05	7.46678548193044e-09
0.104794891746939	1.85086547351412e-05	2.15813941038546e-05	9.77719970193824e-09
0.107236701694853	2.64566301000189e-05	1.80785543163891e-05	1.86651946267234e-08
0.109735407887636	9.99351190207406e-06	2.63897568138414e-05	2.17495172194965e-08
0.112292336056096	1.60925256955494e-05	3.06677303000974e-05	5.88809846015994e-09
0.11499710190391	1.64565360823771e-05	2.55708868443291e-05	7.30429655264512e-09
0.117676632010095	6.89853226806071e-06	2.84970400731486e-05	4.37244009740807e-09
0.120418597442658	1.92061279513558e-05	2.62462901154514e-05	1.18551980218298e-08
0.123319099126422	2.03213951315918e-05	1.22774774936201e-05	1.04788449548418e-08
0.126192538833216	4.76621192216873e-06	1.64368427621886e-05	1.24157637095193e-08
0.132243334462982	1.0377580774957e-05	2.93046542751021e-05	5.78432313507817e-09
0.135324716429738	1.18867355174351e-05	2.54874392781389e-05	6.30423407371648e-09
0.138477897212393	1.71782088886276e-05	2.80083650012406e-05	1.14564266942816e-08
0.141704549784314	1.43555067735828e-05	2.9835014166795e-05	1.5324642162483e-08
0.145117762477164	4.88422042017669e-06	3.84753980051062e-05	8.28880645357404e-09
0.148499129546959	1.50364075792786e-05	2.40741662409307e-05	6.93767752797078e-09
0.15195928534024	1.7910042581124e-05	3.60571070786711e-05	6.07812106729023e-09
0.155619502053883	1.82985167053524e-05	2.36815453721812e-05	1.6199937009104e-08
0.159245568571727	3.92189031319554e-06	4.57900552298208e-05	4.38812838302804e-09
0.162956125517944	2.29478188219098e-05	2.25967059274093e-05	9.78171686084613e-09
0.170769695331536	9.51646581225521e-06	3.72976525278515e-05	2.59533435593181e-09
0.174748774215169	1.04135478687873e-05	2.25010861432471e-05	3.19624699808345e-08
0.178820569015004	2.67871594230087e-05	3.92872341782815e-05	5.46232604490099e-09
0.183127788767889	3.46191511288371e-05	2.20581194596155e-05	2.11618722118687e-08
0.187394821720534	2.11467552539367e-05	2.93352180132182e-05	6.36413325774312e-09
0.191761280163659	1.07353658411679e-05	2.32558007225e-05	3.83667913948002e-09
0.196229480795606	1.65233320715478e-05	3.24792842651325e-05	8.02719072951881e-09
0.200956025960051	1.68193654572263e-05	3.4869796244314e-05	1.39521484034994e-08
0.205638471975336	1.73041036655149e-05	3.30097368640409e-05	6.88601825914543e-09
0.210430022958144	1.29971740783733e-05	3.94041885200881e-05	1.18246686610131e-08
0.215498614096613	1.02502788918337e-05	3.64748448769438e-05	6.32414255235661e-09
0.220519914762046	2.71340043546084e-05	3.07964166739918e-05	2.84745667527103e-08
0.225658215996036	8.7598546652249e-06	3.40697690619987e-05	9.38262062728805e-09
0.231093605955328	1.41346660224533e-05	2.56078439298666e-05	1.26065169486974e-08
0.23647828317112	9.82572177451703e-06	4.56713610011086e-05	3.20125224837802e-09
0.241988427937598	1.3053202435408e-05	3.54562504641552e-05	1.38542599284144e-08
0.247626963755213	6.29006983610396e-06	4.71689871086355e-05	1.18813824970352e-08
0.253591511097325	1.00071863631953e-05	3.81047118037298e-05	4.15139913537206e-09
0.259500408603507	2.41556391611448e-05	4.80577530943886e-05	1.4645147068697e-08
0.2655469884382	6.57107054599426e-06	3.54248683923786e-05	1.44086090607904e-08
0.271943172278909	9.06931070082327e-06	3.47128108770924e-05	6.46457143151818e-09
0.278279679071069	4.96799325147176e-06	4.25060025378301e-05	1.43409447077795e-08
0.28476383185114	6.50146833909834e-06	4.53597275096484e-05	4.9688797063395e-09
0.291399070895992	1.73052616388701e-05	3.11196023000971e-05	1.77054692486931e-08
0.298417949322837	8.3411664084482e-06	3.67134774363653e-05	1.30477242386878e-08
0.305371340897041	6.87502604315356e-06	3.51254120168211e-05	2.28350875567553e-08
0.31248675239831	1.60096792841973e-05	3.5186915697479e-05	8.4644645583768e-09
0.32001356611923	7.98149752967699e-06	2.71605016380704e-05	6.74918087080285e-09
0.327470153899334	1.58763412883408e-05	3.22667145353537e-05	8.62623064335605e-09
0.335100486505311	7.60828600765977e-06	4.06614247719116e-05	4.7911446526905e-09
0.343171993282341	1.63403882132531e-05	4.12138546398094e-05	1.66291224644349e-08
0.351168192076706	1.56969906583608e-05	3.43366155449145e-05	9.79429466367674e-09
0.367723885700055	1.87761598041512e-05	3.95397217816079e-05	5.19315680387464e-09
0.376581186584508	2.80223422184605e-05	3.3954312095412e-05	1.41417076069666e-08
0.38535584794701	1.51936357681438e-05	2.75224325020448e-05	7.33666269960374e-09
0.394334966368892	1.7079615425341e-05	4.46964101401255e-05	8.92762143872683e-09
0.403833243696568	5.57484497940657e-06	2.71591736315265e-05	8.77239806085479e-09
0.413242901126608	1.28550615321291e-05	3.13425072794166e-05	5.945645698793e-09
0.422871811563509	1.64917767904645e-05	3.60900003708678e-05	2.0448307461039e-08
0.432725083788475	1.55468858098226e-05	3.61171859322793e-05	1.02599245157834e-08
0.443148057156299	2.22141875681781e-05	4.60764606054722e-05	1.0048846233476e-08
0.453473783117983	2.03709417553562e-05	2.24566189043079e-05	1.10847119200399e-08
0.475217360119239	1.03544293488845e-05	1.8778156262494e-05	6.49007085247831e-09
0.486290328066598	1.76491343298413e-05	1.98965282191505e-05	6.96122411671816e-09
0.497621305568012	1.53133956902867e-05	2.41042566293841e-05	4.20658048900459e-09
0.509607422873226	6.54309021351669e-06	3.18198236109025e-05	7.56400153138397e-09
0.521481708479703	5.31355912840129e-05	1.37939776718402e-05	8.12571921840797e-09
0.533632675022004	1.63794493700314e-05	1.73487313480601e-05	1.25852440940487e-08
0.546066769400836	2.99122706257976e-05	9.49752991556587e-06	1.29496630432607e-08
0.559219784115604	3.78785905890293e-05	2.52418613325402e-05	8.12571085643763e-09
0.572250079859614	1.01961867363626e-05	2.39601548191805e-05	9.90443810213001e-09
0.585583992557098	2.07611529278485e-05	1.82919000391378e-05	8.29502959737194e-09
0.599688851710654	6.0538006438886e-05	1.20775259559451e-05	4.86388390567776e-09
0.613662111087614	5.98118149555811e-05	2.7734831526545e-05	2.4485251847157e-08
0.627960959271268	4.09305746932576e-05	1.41465388084855e-05	5.22296331075382e-09
0.642592982757235	2.69023622201232e-05	1.92053580132257e-05	8.40025499349484e-09
0.658071007481365	4.39948647491503e-05	1.85381148838606e-05	9.21152404215192e-09
0.67340462065387	6.07515375747519e-05	1.48468371114295e-05	1.81444140430133e-08
0.689095520031437	4.91800944827417e-05	2.00936747350072e-05	7.37415254670115e-09
0.705693643233109	7.47792104371527e-05	1.51687821166989e-05	8.37639363237418e-09
0.722136904249951	5.9297307017616e-05	2.1244604236698e-05	7.41307364348279e-09
0.738963307208711	8.38531133685599e-05	2.6690126164269e-05	5.88640216794903e-09
0.756181779641923	0.000109433323110454	1.77559984697228e-05	9.73753692305283e-09
0.774395797838969	7.48654760481054e-05	2.61946396451014e-05	5.84214396703145e-09
0.79243987738583	9.53292801541397e-05	1.58598680911818e-05	9.14874777462947e-09
0.810904399305443	9.608456609095e-05	2.42885123948335e-05	8.94865923223538e-09
0.830436511666056	9.08956922254672e-05	2.48574934416038e-05	6.50930854568332e-09
0.849786387423304	0.000114151206962702	2.18275055888689e-05	7.23722780761238e-09
0.869587131713621	0.000119657167559671	2.11763939018018e-05	2.06086830090395e-08
0.890532724780475	6.83961441377228e-05	2.03198160043682e-05	2.27647550847356e-08
0.911282893324601	5.9639670311234e-05	3.02088087819394e-05	2.46480708455038e-08
0.932516558412568	4.28671285175968e-05	3.91218573840981e-05	1.1500176798901e-08
0.954244985924335	2.17386063477953e-05	3.30176864623661e-05	1.46661738965099e-08
0.977229717910732	3.71001443068358e-05	1.51709647242322e-05	1.64818037207877e-08


==> experiments_new/exponential/k10_s0_tolInf_freqInf/plot.dat <==
p	Ex_eig_1	LU_eig_1	Lev_eig_1	POD_eig_1
0.102330084899378	9.86884674805186	9.86748359393999	9.86744852148304	9.86884685438166
0.104794891746939	9.86881021421541	9.8675166249117	9.8676522825312	9.86880996306266
0.107236701694853	9.86877073580362	9.86776151276882	9.86779362694046	9.86877093346645
0.109735407887636	9.86873043531668	9.86786499685939	9.86741422817726	9.86873014735036
0.112292336056096	9.86868793062492	9.86752940309797	9.86755360005504	9.8686873974299
0.11499710190391	9.86864236781121	9.86697000913297	9.8677292119902	9.86864221389056
0.117676632010095	9.86859656169407	9.86767389053935	9.86771932391795	9.86859651490768
0.120418597442658	9.8685486707562	9.8676120139916	9.86778427797125	9.86854872314788
0.123319099126422	9.86849543054672	9.86728475929388	9.86843031063609	9.86849584055668
0.126192538833216	9.86844171231112	9.8673193894582	9.86818132897025	9.86844150854072
0.132243334462982	9.86832550502917	9.86768560481039	9.86756859621537	9.8683253451388
0.135324716429738	9.86826271343796	9.86676681756866	9.86759268887813	9.86826234940697
0.138477897212393	9.86819836808061	9.86674189600758	9.86716014413469	9.86819904783857
0.141704549784314	9.86812987965731	9.86722173595475	9.86719285660701	9.86812956121879
0.145117762477164	9.86805514577411	9.8671521806661	9.86670323571036	9.86805552911273
0.148499129546959	9.86798035187313	9.86735562814461	9.86720140501203	9.86798002246731
0.15195928534024	9.86790169927493	9.86668796226568	9.86684185953513	9.86790141742891
0.155619502053883	9.86781814153834	9.86745262456838	9.8671150149448	9.86781747293671
0.159245568571727	9.86773048327633	9.86685751115342	9.86620002006575	9.86773006626611
0.162956125517944	9.86763950332093	9.86671805282714	9.867184327893	9.86763924734201
0.170769695331536	9.86743945391691	9.8667573120647	9.86611764791691	9.86743932514904
0.174748774215169	9.86733305221723	9.86648689888304	9.86679748304916	9.86733322080313
0.178820569015004	9.86722251297063	9.86669968178693	9.86646169969447	9.86722265442526
0.183127788767889	9.86710236636039	9.86658095914374	9.86672051387535	9.86710288122804
0.187394821720534	9.86697928984966	9.86645564356074	9.8658340624145	9.86697901826632
0.191761280163659	9.86685056676012	9.86631794445914	9.86616701633295	9.86685085882054
0.196229480795606	9.86671619879716	9.86671965796909	9.86556043305548	9.86671599550599
0.200956025960051	9.8665690099886	9.8659797341012	9.86552531863249	9.86656892680181
0.205638471975336	9.86642031517309	9.86595487689708	9.86579800514122	9.86641991065033
0.210430022958144	9.86626323027546	9.8658942208732	9.86565336324253	9.86626329081508
0.215498614096613	9.86609249555043	9.86573930040204	9.86529852294436	9.86609210031814
0.220519914762046	9.8659185234051	9.86585579650258	9.86551403189228	9.86591866275511
0.225658215996036	9.86573626472157	9.86535628243691	9.86494999385005	9.86573558889726
0.231093605955328	9.86553626317543	9.86487599262267	9.86468175995321	9.86553610668217
0.23647828317112	9.86533484542785	9.86468871650185	9.86427195323987	9.86533442358939
0.241988427937598	9.8651228223231	9.86512009729006	9.86412560164019	9.86512246927225
0.247626963755213	9.86489884354932	9.864756318791	9.86450421680369	9.86489842451927
0.253591511097325	9.86465343211678	9.86447057889969	9.8639447865797	9.86465401451605
0.259500408603507	9.86440600668957	9.86352220374211	9.8632932070244	9.86440625930858
0.2655469884382	9.86414398708661	9.86384026779062	9.86365626242865	9.86414383925433
0.271943172278909	9.86385982192811	9.86320488303224	9.8631990932204	9.86386049681068
0.278279679071069	9.86356828777557	9.86307863238254	9.86295746571075	9.86356846721602
0.28476383185114	9.86326216494612	9.86298682054951	9.86258853577031	9.86326219705893
0.291399070895992	9.86293978490955	9.86280658466359	9.8623724663412	9.86293961264076
0.298417949322837	9.86258667102519	9.86240428578177	9.86266622242495	9.86258745857997
0.305371340897041	9.86222769560823	9.86209436818816	9.86144483533326	9.86222783177518
0.31248675239831	9.86184940797947	9.86159041759217	9.86077121990264	9.86184990620771
0.32001356611923	9.8614362737726	9.86073920294247	9.86077190330575	9.8614353907582
0.327470153899334	9.8610121204462	9.86060842932489	9.86076581704168	9.86101213363306
0.335100486505311	9.8605670136853	9.86029306994577	9.85954102086887	9.86056655183739
0.343171993282341	9.86007986530909	9.85976860910493	9.85902633061799	9.860080517976
0.351168192076706	9.85958082882436	9.85922425493585	9.85926925188345	9.85958011707649
0.367723885700055	9.85849798981948	9.8587431588834	9.85762551334793	9.85849840575453
0.376581186584508	9.85789016230736	9.85789250529481	9.85758323685391	9.85789008584513
0.38535584794701	9.85726625300717	9.85636382087285	9.8567264787097	9.85726633107708
0.394334966368892	9.85660691553265	9.85665891943801	9.85657422379319	9.8566066327803
0.403833243696568	9.85588427171177	9.85574370972958	9.85581168820486	9.85588434950529
0.413242901126608	9.85514390867103	9.85503189533215	9.85511041643259	9.85514421861004
0.422871811563509	9.854361301985	9.85456775904371	9.8543426287958	9.85436123930422
0.432725083788475	9.85353027767558	9.85341417414953	9.85301339423065	9.85353088001078
0.443148057156299	9.85262055411611	9.85231171414951	9.85191048939429	9.85262098754123
0.453473783117983	9.85168395328594	9.85155091320477	9.85200141343247	9.85168443296854
0.475217360119239	9.84960351924139	9.84899199138491	9.84989643852074	9.8496038128343
0.486290328066598	9.84848336609911	9.84809025552543	9.84813255366171	9.8484839204895
0.497621305568012	9.84729419923892	9.84727476791459	9.847112705086	9.84729442633064
0.509607422873226	9.84598765342386	9.84553142762921	9.84549665794145	9.84598786896886
0.521481708479703	9.84464271688753	9.84489852215765	9.84500865539174	9.84464246221439
0.533632675022004	9.84321015305341	9.84278767022258	9.84339691274699	9.84321061764005
0.546066769400836	9.84168908727423	9.84129837272884	9.84244625056125	9.84168889271895
0.559219784115604	9.84001324507898	9.84008799755754	9.84011051621017	9.84001337589824
0.572250079859614	9.83828502952959	9.83794395724574	9.83836978998667	9.83828467117883
0.585583992557098	9.83644468858093	9.83582075042872	9.83649253156972	9.83644471681686
0.599688851710654	9.83441350784798	9.83452612089335	9.83459401409737	9.83441340830863
0.613662111087614	9.83231936115103	9.83266533997353	9.83247819056373	9.83231948299738
0.627960959271268	9.83008331933143	9.83017311187741	9.82964036939967	9.8300826307354
0.642592982757235	9.82769737202641	9.82731837170284	9.82737426561095	9.82769758835927
0.658071007481365	9.8250637928276	9.82479776934597	9.82489037458385	9.82506401530854
0.67340462065387	9.82234018784975	9.82275236818815	9.822431927116	9.82234043532919
0.689095520031437	9.81942836545288	9.81921921970839	9.81939729799904	9.81942838922492
0.705693643233109	9.81621003886232	9.8161459258251	9.81617345418094	9.81620996068757
0.722136904249951	9.81287631342963	9.81290471081927	9.81256607152403	9.81287732683757
0.738963307208711	9.80931133938587	9.80969574681493	9.80914989839041	9.80931137332306
0.756181779641923	9.8054964105482	9.80591158378506	9.8052461475281	9.80549661006142
0.774395797838969	9.80127046274353	9.80128406975977	9.80079403825748	9.8012708207882
0.79243987738583	9.79688840669318	9.79703417830511	9.79655240556443	9.79688841072946
0.810904399305443	9.79219204766488	9.79247618113474	9.79146521547069	9.79219175665421
0.830436511666056	9.78698823596929	9.78711850789557	9.78661823671054	9.7869881190941
0.849786387423304	9.78158221209126	9.78193366482489	9.78122545197609	9.781582480879
0.869587131713621	9.77578751461895	9.77613120661272	9.77545266046953	9.77578747902303
0.890532724780475	9.76935708632733	9.76942293271455	9.76875211798035	9.7693569767335
0.911282893324601	9.76267248762073	9.76292519069095	9.7620638244785	9.7626727742416
0.932516558412568	9.75550088831858	9.75544720949669	9.75453519023374	9.75550100018226
0.954244985924335	9.74780230613334	9.74724942033098	9.74696046971743	9.74780257294882
0.977229717910732	9.7392517495384	9.73834814463394	9.73888670503016	9.73925187680512


==> experiments_new/exponential/k10_s0_tolInf_freqInf/res.dat <==
p	Res_LU	Res_Leverage	Res_POD
0.102330084899378	0.00401565364786143	0.0073030721812858	0.00295456650873264
0.104794891746939	0.00403624831849444	0.00830726946926957	0.00276117787365174
0.107236701694853	0.00430193809534814	0.00580525300854795	0.00292394673479459
0.109735407887636	0.00497919343960625	0.00833859601828105	0.00318829878299016
0.112292336056096	0.00414747253072157	0.00526810607763102	0.00276010644497761
0.11499710190391	0.00435708010733317	0.00718900379517511	0.00266842739425445
0.117676632010095	0.00614114071510111	0.00759506160184715	0.00280183649771377
0.120418597442658	0.00531977955736968	0.00957863411562798	0.00271967532928665
0.123319099126422	0.00445043118963378	0.00635849046832134	0.00298276838395614
0.126192538833216	0.00470186266433444	0.00551179700026637	0.00298123006238603
0.132243334462982	0.00339318364017061	0.00823607468744414	0.00268790991014202
0.135324716429738	0.0040508732272126	0.00497015825379615	0.00307516786890512
0.138477897212393	0.00396791523633439	0.00580426071518518	0.00291547884924493
0.141704549784314	0.00527328373309363	0.00556842571819599	0.00325856654003007
0.145117762477164	0.00565697448199431	0.00674867508499839	0.00273605396240854
0.148499129546959	0.0039635675425534	0.00678555403002982	0.00300754583129632
0.15195928534024	0.00431277094418591	0.00664126549493523	0.00365964325791409
0.155619502053883	0.00474573770940132	0.00575318798111439	0.00276842148268806
0.159245568571727	0.00420308608288952	0.0049285746690047	0.00433655935247256
0.162956125517944	0.00545049341352564	0.00304784139945387	0.00322968084769496
0.170769695331536	0.00384421212144528	0.00502512563358945	0.00421865995923948
0.174748774215169	0.00337877107316406	0.00483057443577214	0.00370648303200037
0.178820569015004	0.00372524611268203	0.00573312299698462	0.00367803144510861
0.183127788767889	0.00464854070404987	0.00590455341114195	0.00303715404578756
0.187394821720534	0.00487468105307547	0.00505132087461514	0.00373745918991722
0.191761280163659	0.00329634326483595	0.00484883342361357	0.00322668318699755
0.196229480795606	0.00488795870482861	0.00643416538313864	0.00478804403659831
0.200956025960051	0.00376928608111802	0.00424395303773669	0.00394681791869147
0.205638471975336	0.00469416548181847	0.00372013694828536	0.00412921632675023
0.210430022958144	0.00356125425114954	0.00505937551689536	0.00341730793581615
0.215498614096613	0.00392550543450417	0.00602698904987593	0.00365771427211675
0.220519914762046	0.00479635003581847	0.00457517813413091	0.00465652837803173
0.225658215996036	0.00377428576696515	0.00577752804748482	0.00342105059010876
0.231093605955328	0.00357563971595281	0.00416503420412991	0.00372251606124528
0.23647828317112	0.00414123297211854	0.0053502731892815	0.00455543108396547
0.241988427937598	0.00519895413833054	0.00362509389894531	0.00480912993172727
0.247626963755213	0.0030898366268854	0.0040642618372266	0.00452134906893912
0.253591511097325	0.00395841810862542	0.00448074019787135	0.00386580571413894
0.259500408603507	0.00357566601104573	0.00626542589678919	0.0044152506610726
0.2655469884382	0.00342729780508382	0.00406627221022213	0.00398625920547408
0.271943172278909	0.00320429019264008	0.00500977908836276	0.00349977063717372
0.278279679071069	0.00357121096377946	0.00399757165603703	0.00386669459821148
0.28476383185114	0.00382659351975972	0.00432257446293561	0.00374864555900533
0.291399070895992	0.00357144191089101	0.00386981840639416	0.00384333844376769
0.298417949322837	0.00329734387712958	0.00562506397043662	0.00343383132146672
0.305371340897041	0.00431621895766401	0.00521040542972521	0.00357490748022362
0.31248675239831	0.00353693129039926	0.0038863955350988	0.00340040721002208
0.32001356611923	0.00411159669983704	0.00409058000307124	0.00398960396573268
0.327470153899334	0.00369067641576639	0.00378060682272645	0.00451144132105015
0.335100486505311	0.00382305421019053	0.00424112665093701	0.00320964734940025
0.343171993282341	0.00364635158533611	0.00473197562393851	0.00417072595553508
0.351168192076706	0.00369717088168364	0.00530084830354304	0.00300608057819057
0.367723885700055	0.00424092053864865	0.00378188161356918	0.00331431403672359
0.376581186584508	0.00412701529218119	0.00369720281741876	0.00376592040515216
0.38535584794701	0.00321335766498295	0.00416283974322625	0.00309997434429898
0.394334966368892	0.0036367065701294	0.0050094392760549	0.00314985782952098
0.403833243696568	0.00365349231079226	0.00583320755236796	0.00299850598914328
0.413242901126608	0.00403887112940108	0.00457880119950336	0.00345752959078276
0.422871811563509	0.00444054249825821	0.00483701576917531	0.00385436918455883
0.432725083788475	0.00346224480131499	0.0053880710925555	0.00332357660534012
0.443148057156299	0.0053797279285366	0.00410518918609104	0.00314553928710796
0.453473783117983	0.00409872690643728	0.00588893041905147	0.00317693788911913
0.475217360119239	0.00493912249367998	0.00714310512606	0.0032231532379104
0.486290328066598	0.00467914151455569	0.00680051939787447	0.0030984239025761
0.497621305568012	0.00423185555620896	0.0060293654077986	0.00308174235288435
0.509607422873226	0.00484213187551974	0.00628326393150305	0.00301764481331891
0.521481708479703	0.00635604575069296	0.00747167440794154	0.00333782252654898
0.533632675022004	0.00488672373100644	0.00378457289717885	0.00373020950766876
0.546066769400836	0.0056422859692369	0.00627767474881959	0.0031167504849796
0.559219784115604	0.00529238094928378	0.007717740924791	0.00328799413497365
0.572250079859614	0.00484251347450143	0.00814344332296969	0.00333686946180058
0.585583992557098	0.00543499582661462	0.00702358894658747	0.00346576961545062
0.599688851710654	0.00658416435329834	0.00822345123706882	0.00366341776084101
0.613662111087614	0.00721226053959893	0.0107994415193183	0.00350403756972779
0.627960959271268	0.0054175991711965	0.00510195982751233	0.00385893090702128
0.642592982757235	0.00532788868854969	0.00336392210902757	0.00372711165591296
0.658071007481365	0.00594869081848536	0.00332731601728352	0.00443722297048339
0.67340462065387	0.00669999959089872	0.00366819719863418	0.00393086840752486
0.689095520031437	0.00618631241662569	0.00428841598171649	0.00402887386891308
0.705693643233109	0.00860846579307813	0.00450512517374057	0.0042314593632312
0.722136904249951	0.00741994547109343	0.00452152003564761	0.00406843715733608
0.738963307208711	0.00922678028241297	0.00380536942394621	0.00425298656152076
0.756181779641923	0.0102286960659676	0.00462180248702766	0.00435913881146092
0.774395797838969	0.00872074755054663	0.00453748173179509	0.00426949738718809
0.79243987738583	0.0103458700345225	0.0068712379137317	0.00450131556539037
0.810904399305443	0.0101773276014889	0.00694298561969894	0.0047583819346123
0.830436511666056	0.00893680494524625	0.00579918363786542	0.0055505454657762
0.849786387423304	0.0113645545813059	0.00568187681106497	0.00617902377311328
0.869587131713621	0.010209665053154	0.00755783752128239	0.00696710773442844
0.890532724780475	0.00784388302271626	0.00876516018209598	0.00738248708591147
0.911282893324601	0.00868057967151799	0.00596319623532241	0.00833185537533292
0.932516558412568	0.00763337666981538	0.00969216403050911	0.00846613319132862
0.954244985924335	0.00622807213919745	0.00593983589119586	0.00815993572475478
0.977229717910732	0.00668250847474839	0.00525295486262672	0.00639136677683357


==> experiments_new/kernel/k10_s0_tolInf_freqInf/eigval.dat <==
p	ErrLam_LU	ErrLam_Leverage	ErrLam_POD
16.9469443838302	1.36113601153258e-07	6.08116869288572e-08	4.40257354066559e-13
17.2795635081448	1.58959914578604e-07	7.36469082587312e-08	6.62575964139302e-13
17.6121826324595	1.32582386501664e-07	6.55591524664626e-08	5.30802406449609e-13
17.9448017567741	9.34396398115216e-08	5.07439422009356e-08	3.20007708774458e-13
18.2774208810887	5.84773489438072e-08	3.5865725155437e-08	1.5570240864514e-13
18.6433019178348	3.10466711686587e-08	2.24660359574707e-08	5.82438526645659e-14
18.9759210421494	1.56750668696398e-08	1.35678948814621e-08	2.06978257794202e-14
19.308540166464	7.00523607500747e-09	7.46691240585701e-09	8.38168650454854e-15
19.6411592907787	2.62583764499393e-09	3.56329056393793e-09	5.58172926753716e-16
19.9737784150933	6.919435103054e-10	1.24667541266759e-09	1.85860878840617e-15
20.6390166637226	1.44810725659495e-10	5.72179503155656e-10	3.70967121783725e-16
20.9716357880372	9.88714095347313e-11	7.50474220249603e-10	4.63257636050326e-15
21.3042549123518	2.03351951231604e-11	7.21391806018732e-10	2.40666341904051e-15
21.6368740366664	3.56850968806202e-11	6.00855605468013e-10	7.39832833283995e-16
21.9694931609811	6.05060893735792e-11	4.5550381121083e-10	1.47834989688825e-15
22.3353741977271	6.12633489716395e-11	3.07283593517522e-10	2.76928201066967e-15
22.6679933220418	4.92783729754434e-11	1.98204233976789e-10	3.32037161344147e-15
23.0006124463564	3.36209566609189e-11	1.16443497629752e-10	2.76474488601869e-15
23.333231570671	1.90423194245541e-11	5.93434729096616e-11	3.68344767095849e-16
23.6658506949856	7.68816811880357e-12	2.21942116755934e-11	2.94453011061033e-15
24.3310889436149	4.4493946217319e-12	1.16992321907863e-11	1.10260894310224e-15
24.6637080679295	6.44033046230073e-12	1.64940040148846e-11	2.020063732116e-15
24.9963271922442	6.78566299445443e-12	1.70710580593415e-11	1.46816237878662e-15
25.3289463165588	6.15131778118214e-12	1.53405135506619e-11	1.46721950654315e-15
25.6615654408734	5.04923003501887e-12	1.25635063434866e-11	5.49865329790061e-16
26.0274464776195	3.70217848701608e-12	9.24592151531753e-12	1.28217145305326e-15
26.3600656019341	2.56926159850463e-12	6.45711181788769e-12	2.19673239629893e-15
26.6926847262487	1.61003189139263e-12	4.12113276745671e-12	3.11028888109941e-15
27.0253038505634	8.79184310848837e-13	2.27585855508e-12	2.19430360444801e-15
27.357922974878	3.51451908879749e-13	9.25508302946983e-13	1.82762303109594e-16
28.0231612235073	2.07409500272939e-13	5.76401225670483e-13	1.46063028361225e-15
28.3557803478219	3.08410418461218e-13	8.82893257109687e-13	2.91986194992869e-15
28.6883994721365	3.39823701709872e-13	9.89738811313883e-13	3.64813421051929e-16
29.0210185964511	3.19979844624275e-13	9.67050197086697e-13	1.82324697791609e-15
29.3536377207658	2.79928679217086e-13	8.58375051505517e-13	2.55143327411406e-15
29.7195187575118	2.12217160648746e-13	6.93667766309378e-13	5.46481958752136e-16
30.0521378818265	1.56047901956538e-13	5.27867990399072e-13	7.2834493328606e-16
30.3847570061411	1.04840108227681e-13	3.64756209875474e-13	0
30.7173761304557	6.20429375759533e-14	2.20334303238943e-13	2.36527328002168e-15
31.0499952547703	2.69176801053279e-14	9.73037760564217e-14	3.09189568777415e-15
31.7152335033996	1.45397147919324e-14	7.1244602480469e-14	3.63492869798311e-16
32.0478526277142	2.59808674292262e-14	1.15187901749157e-13	1.6351594885527e-15
32.3804717520289	3.1420976793683e-14	1.41485207643232e-13	5.4487242994826e-16
32.7130908763435	3.32265113807425e-14	1.50699477847083e-13	9.07828179801707e-16
33.0457100006581	2.68633027335411e-14	1.47385147429969e-13	0
33.4115910374042	2.34068108225488e-14	1.3263859466111e-13	1.08868887546739e-15
33.7442101617188	1.8320857872788e-14	1.11557698928362e-13	3.44649801567299e-15
34.0768292860334	9.97384369078835e-15	8.94019079919756e-14	2.53879657583704e-15
34.4094484103481	9.24589369259112e-15	5.81947426533677e-14	1.63162829869255e-15
34.7420675346627	3.98734255263074e-15	3.47986259138683e-14	9.06214216506986e-16
35.4073057832919	2.71722657722649e-15	1.19557969397966e-14	0
35.7399249076066	5.43309395245044e-15	2.64410572352588e-14	2.35434071272852e-15
36.0725440319212	5.97494801392165e-15	4.54458167119496e-14	5.43177092174696e-16
36.4051631562358	7.60267595117696e-15	4.92363775885746e-14	7.24064376302568e-16
36.7377822805505	6.51507415725281e-15	5.12157218472929e-14	1.44779425716729e-15
37.1036633172965	0	5.86211718378221e-14	7.2371817083731e-16
37.4362824416112	2.35156961872503e-15	5.5714110966716e-14	5.42669912013468e-16
37.7689015659258	5.42554230940504e-15	5.04575434774669e-14	3.79787961658353e-15
38.1015206902404	2.1697659374857e-15	4.48418293747045e-14	3.61627656247617e-15
38.4341398145551	4.70020698993996e-15	3.90478734548858e-14	1.08466315152461e-15
39.0993780631843	1.62635971546599e-15	1.68057170598152e-14	2.52989289072487e-15
39.4319971874989	3.97479843547953e-15	9.93699608869882e-15	1.98739921773976e-15
39.7646163118136	1.26447654683218e-15	1.80639506690312e-16	1.4451160535225e-15
40.0972354361282	9.03035801424958e-16	8.48853653339461e-15	3.61214320569983e-15
40.4298545604428	3.79208742344605e-15	2.32942513154543e-14	5.41726774778007e-15
40.7957355971889	1.08325041131706e-15	2.45536759898534e-14	3.6108347043902e-16
41.1283547215035	2.7076758220671e-15	3.01454574856804e-14	1.8051172147114e-15
41.4609738458181	6.31688444886788e-15	3.68184122162585e-14	1.98530654107276e-15
41.7935929701328	3.96998332815785e-15	3.82562029804302e-14	0
42.1262120944474	2.52596155137083e-15	3.73481457952686e-14	9.02129125489581e-16
42.7914503430766	3.24669255167069e-15	3.75173361526391e-14	2.70557712639224e-15
43.1240694673913	2.34449431285737e-15	3.35443032454978e-14	9.0172858186822e-16
43.4566885917059	7.57344886378095e-15	3.2637958198675e-14	3.60640422084807e-15
43.7893077160205	3.06501967755716e-15	2.61428148968111e-14	2.16354330180505e-15
44.1219268403352	3.78568873279024e-15	1.37005877948599e-14	3.60541784075261e-15
44.4878078770812	2.70367034877172e-15	8.83198980598762e-15	1.2617128294268e-15
44.8204270013959	0	1.44177132826908e-15	1.80221416033635e-16
45.1530461257105	2.16238376352093e-15	8.10893911320348e-15	3.9643702331217e-15
45.4856652500251	1.8017636832789e-15	1.83779895694447e-14	4.50440920819724e-15
45.8182843743398	1.80154566268743e-16	2.14383933859804e-14	0
46.483522622969	3.60224677561317e-16	2.98986482375893e-14	5.40337016341976e-15
46.8161417472836	5.94303230208154e-15	3.87197559075009e-14	2.34119454324424e-15
47.1487608715983	2.70107794230042e-15	4.28571033511666e-14	2.52100607948039e-15
47.4813799959129	3.60104503528843e-15	4.33925926752256e-14	0
47.8139991202275	5.58102434899856e-15	4.51882939225367e-14	1.08019826109649e-15
48.1798801569736	1.80012366707704e-15	3.97827330424027e-14	1.44009893366164e-15
48.5124992812882	5.399819080878e-15	3.92386853210468e-14	1.9799336629886e-15
48.8451184056028	1.07985565349057e-15	3.07758861244813e-14	1.79975942248429e-15
49.1777375299175	7.19833102232183e-16	1.92555354847109e-14	3.95908206227701e-15
49.5103566542321	7.1976383921629e-16	8.63716607059548e-15	1.9793505578448e-15


==> experiments_new/kernel/k10_s0_tolInf_freqInf/eigvec.dat <==
p	ErrAng_LU	ErrAng_Leverage	ErrAng_POD
16.9469443838302	1.16202829636404e-05	4.32407741575482e-06	2.3502462470569e-06
17.2795635081448	1.45549309621469e-05	5.40629572567164e-06	2.90429784310605e-06
17.6121826324595	1.34775209397749e-05	4.93961168505225e-06	2.61405324345388e-06
17.9448017567741	1.08980442463543e-05	3.90989959729861e-06	2.02804204621627e-06
18.2774208810887	8.06086975211982e-06	2.82117600539034e-06	1.42595786304326e-06
18.6433019178348	5.30395300251218e-06	1.80710483838817e-06	8.82087193294467e-07
18.9759210421494	3.34210925593556e-06	1.11430868876962e-06	5.24434050380159e-07
19.308540166464	1.91368141010083e-06	6.26611939795765e-07	2.83450418235432e-07
19.6411592907787	9.47466023152182e-07	3.05767922955606e-07	1.32712110718555e-07
19.9737784150933	3.43006380180141e-07	1.09451350648082e-07	4.55590948673794e-08
20.6390166637226	1.67401837380521e-07	5.26198063883049e-08	2.01951019122641e-08
20.9716357880372	2.25736014907243e-07	7.06253825577814e-08	2.60944557091035e-08
21.3042549123518	2.2268339374678e-07	6.94418218432295e-08	2.47563866696617e-08
21.6368740366664	1.90023174818057e-07	5.91275163172455e-08	2.03899231598245e-08
21.9694931609811	1.47350032038387e-07	4.57888980309479e-08	1.53132877090894e-08
22.3353741977271	1.01725583982712e-07	3.1589928043749e-08	1.02449062077797e-08
22.6679933220418	6.69027280421741e-08	2.07750111051837e-08	6.56925072467824e-09
23.0006124463564	4.0020389948567e-08	1.24317510453911e-08	3.84216249333198e-09
23.333231570671	2.07393021862741e-08	6.44665952990272e-09	1.95181857653387e-09
23.6658506949856	7.87810865080136e-09	2.45112023229387e-09	7.28540684398781e-10
24.3310889436149	4.26829024168278e-09	1.33116394701976e-09	3.8351213652371e-10
24.6637080679295	6.09044668039686e-09	1.90193906966176e-09	5.40881401665959e-10
24.9963271922442	6.37499684180818e-09	1.99356608892546e-09	5.60458139215095e-10
25.3289463165588	5.78708462346498e-09	1.8123846045379e-09	5.04379986148794e-10
25.6615654408734	4.7854202566829e-09	1.50087349292191e-09	4.13982881778164e-10
26.0274464776195	3.55466546361647e-09	1.11670890822986e-09	3.05396792442719e-10
26.3600656019341	2.50391724935333e-09	7.87821372049114e-10	2.13992561364044e-10
26.6926847262487	1.60703511788736e-09	5.06317366289031e-10	1.36734280276849e-10
27.0253038505634	8.94729329309181e-10	2.82372320326099e-10	7.5861233405871e-11
27.357922974878	3.65669659806144e-10	1.15626765568928e-10	3.09167612580887e-11
28.0231612235073	2.29868399106482e-10	7.28037907951426e-11	1.93543785463039e-11
28.3557803478219	3.5382734027367e-10	1.12258933050511e-10	2.97424372000813e-11
28.6883994721365	3.99795930029315e-10	1.2694756716256e-10	3.35757065347034e-11
29.0210185964511	3.91904592005146e-10	1.24722246548881e-10	3.29060353067503e-11
29.3536377207658	3.50253202068266e-10	1.11476074254881e-10	2.93835069278263e-11
29.7195187575118	2.83660619869554e-10	9.0248735344864e-11	2.37844445017607e-11
30.0521378818265	2.16175020281941e-10	6.89088839430343e-11	1.81279042827402e-11
30.3847570061411	1.50333717913832e-10	4.79567075311032e-11	1.26007888593372e-11
30.7173761304557	9.0979603521597e-11	2.90261623685101e-11	7.62414653240223e-12
31.0499952547703	4.08486861818212e-11	1.30947423275334e-11	3.42938996599407e-12
31.7152335033996	2.80796602659598e-11	9.11322863666763e-12	2.39134894955597e-12
32.0478526277142	4.7674111231051e-11	1.54663661561082e-11	4.04167196202777e-12
32.3804717520289	5.8923219874834e-11	1.88977169054125e-11	4.98259746547094e-12
32.7130908763435	6.29147727819751e-11	2.0282901482776e-11	5.33814498782761e-12
33.0457100006581	6.15415963635272e-11	1.97778448220719e-11	5.21489684444127e-12
33.4115910374042	5.50253212684554e-11	1.78116323415251e-11	4.68285087372432e-12
33.7442101617188	4.63134466864342e-11	1.50239301683717e-11	3.93935442466475e-12
34.0768292860334	3.61822403585307e-11	1.16900303529337e-11	3.09202670478354e-12
34.4094484103481	2.54158683287282e-11	8.1648080743821e-12	2.15410083371237e-12
34.7420675346627	1.46589607163418e-11	4.8187091818789e-12	1.25491464675621e-12
35.4073057832919	3.75617927510331e-12	1.3068957122192e-12	3.37243036914627e-13
35.7399249076066	1.10698012999829e-11	3.5866922736963e-12	9.53535828322532e-13
36.0725440319212	1.6648762865564e-11	5.42509692689319e-12	1.45000363763797e-12
36.4051631562358	2.07312283063114e-11	6.69113637112646e-12	1.785432473478e-12
36.7377822805505	2.31172830354418e-11	7.48000546957048e-12	1.99235977046693e-12
37.1036633172965	2.40237245413432e-11	7.83345078040628e-12	2.08375864212146e-12
37.4362824416112	2.35147773336205e-11	7.67810433734225e-12	2.04165713058692e-12
37.7689015659258	2.18733196449304e-11	7.08387636371302e-12	1.89155489589893e-12
38.1015206902404	1.93208373804679e-11	6.2305938511156e-12	1.66886983762858e-12
38.4341398145551	1.60014904858891e-11	5.21938015647938e-12	1.38461274298874e-12
39.0993780631843	8.18911149548133e-12	2.63490992871253e-12	6.98102051542548e-13
39.4319971874989	4.1558691120029e-12	1.25659139881493e-12	3.38680860642053e-13
39.7646163118136	1.25953672783536e-13	4.40205411781731e-14	3.09743840150884e-14
40.0972354361282	3.87526743992195e-12	1.29886660372018e-12	3.55468051061512e-13
40.4298545604428	7.3260983942548e-12	2.52905626111801e-12	6.67786491631657e-13
40.7957355971889	1.07628875976992e-11	3.52306080608048e-12	9.55214500752571e-13
41.1283547215035	1.31249638682e-11	4.31738635478221e-12	1.16900515080173e-12
41.4609738458181	1.49458499327772e-11	4.94222844735071e-12	1.34513567380977e-12
41.7935929701328	1.60802156622619e-11	5.37058024925261e-12	1.43155267875678e-12
42.1262120944474	1.66054484846682e-11	5.54011176977255e-12	1.48845473406111e-12
42.7914503430766	1.5829706870585e-11	5.23832174266251e-12	1.41205817831503e-12
43.1240694673913	1.45186973352501e-11	4.77632934747838e-12	1.28908834059065e-12
43.4566885917059	1.26609944718082e-11	4.19739210661514e-12	1.13571471815561e-12
43.7893077160205	1.03025495980873e-11	3.4367894997581e-12	9.22224177212474e-13
44.1219268403352	7.5809038818096e-12	2.5290473241263e-12	6.89991652926937e-13
44.4878078770812	4.40189914755626e-12	1.39495674046813e-12	3.77872945242806e-13
44.8204270013959	1.19631625904862e-12	3.84048712300129e-13	1.12079536083646e-13
45.1530461257105	2.03483789740488e-12	7.95901328787925e-13	2.12038487551678e-13
45.4856652500251	5.48785096618589e-12	1.79242308311896e-12	4.94614818943909e-13
45.8182843743398	8.65789722478898e-12	2.89111992848767e-12	7.85707990814424e-13
46.483522622969	1.41052175391177e-11	4.71997102608632e-12	1.2858153837614e-12
46.8161417472836	1.62136873285741e-11	5.44426428652448e-12	1.49166711862689e-12
47.1487608715983	1.78928672430714e-11	5.92225748284422e-12	1.61723744877301e-12
47.4813799959129	1.87679433869799e-11	6.20392041542044e-12	1.70730804281461e-12
47.8139991202275	1.88972676541816e-11	6.2450755375917e-12	1.71322264749991e-12
48.1798801569736	1.80113892729191e-11	5.88979868723682e-12	1.64616209422926e-12
48.5124992812882	1.61273129342397e-11	5.32601600370034e-12	1.46211437250297e-12
48.8451184056028	1.31277677848206e-11	4.34888185660432e-12	1.20018746523268e-12
49.1777375299175	8.97555650055144e-12	2.96677824407372e-12	8.17803741317358e-13
49.5103566542321	3.55481539657622e-12	1.1649709403972e-12	3.19042154798033e-13


==> experiments_new/kernel/k10_s0_tolInf_freqInf/plot.dat <==
p	Ex_eig_1	LU_eig_1	Lev_eig_1	POD_eig_1
16.9469443838302	151.321690119446	151.321710716386	151.321699321573	151.321690119379
17.2795635081448	151.5078770456	151.507901129279	151.507888203686	151.507877045499
17.6121826324595	151.692422336406	151.692442448149	151.692432281232	151.692422336325
17.9448017567741	151.87485111568	151.874865306812	151.874858822409	151.874851115632
18.2774208810887	152.05470590686	152.054714798616	152.054711360413	152.054705906837
18.6433019178348	152.249086154304	152.249090881131	152.249089574737	152.249086154295
18.9759210421494	152.422277605199	152.422279994429	152.422279673249	152.422277605196
19.308540166464	152.591835029157	152.591836098099	152.591836168547	152.591835029155
19.6411592907787	152.757549147191	152.757549548307	152.75754969151	152.757549147191
19.9737784150933	152.919267398798	152.91926750461	152.919267589439	152.919267398799
20.6390166637226	153.230341782008	153.230341759819	153.230341694333	153.230341782008
20.9716357880372	153.37960574554	153.379605730375	153.379605630433	153.379605745541
21.3042549123518	153.524676393078	153.524676389956	153.524676282326	153.524676393078
21.6368740366664	153.66557498804	153.665574993524	153.66557489571	153.66557498804
21.9694931609811	153.802341327873	153.802341337179	153.802341257816	153.802341327873
22.3353741977271	153.94807744877	153.948077458201	153.948077401464	153.94807744877
22.6679933220418	154.076359307572	154.076359315165	154.076359277034	154.076359307572
23.0006124463564	154.200716171676	154.20071617686	154.20071615372	154.200716171676
23.333231570671	154.321233633859	154.321233636798	154.321233624701	154.321233633859
23.6658506949856	154.438003282027	154.438003283214	154.438003278599	154.438003282027
24.3310889436149	154.660686954551	154.660686953863	154.660686956361	154.660686954552
24.6637080679295	154.766802038943	154.766802037946	154.766802041495	154.766802038943
24.9963271922442	154.869569421297	154.869569420246	154.869569423941	154.869569421297
25.3289463165588	154.969092510866	154.969092509913	154.969092513243	154.969092510866
25.6615654408734	155.065474529493	155.06547452871	155.065474531441	155.065474529493
26.0274464776195	155.167989069683	155.167989069108	155.167989071117	155.167989069683
26.3600656019341	155.258106877046	155.258106876647	155.258106878048	155.258106877045
26.6926847262487	155.345396774232	155.345396773981	155.345396774872	155.345396774232
27.0253038505634	155.429956216402	155.429956216266	155.429956216756	155.429956216403
27.357922974878	155.511880441564	155.511880441509	155.511880441708	155.511880441564
28.0231612235073	155.668192008809	155.668192008841	155.668192008719	155.668192008809
28.3557803478219	155.742757255209	155.742757255257	155.742757255071	155.742757255208
28.6883994721365	155.815042924961	155.815042925014	155.815042924806	155.815042924961
29.0210185964511	155.885131167962	155.885131168011	155.885131167811	155.885131167962
29.3536377207658	155.953101365671	155.953101365714	155.953101365537	155.953101365671
29.7195187575118	156.02551360691	156.025513606943	156.025513606801	156.02551360691
30.0521378818265	156.089282050329	156.089282050354	156.089282050247	156.089282050329
30.3847570061411	156.151161122039	156.151161122056	156.151161121983	156.151161122039
30.7173761304557	156.211219107783	156.211219107793	156.211219107749	156.211219107784
31.0499952547703	156.269521713619	156.269521713623	156.269521713604	156.26952171362
31.7152335033996	156.381111113262	156.381111113259	156.381111113273	156.381111113262
32.0478526277142	156.434517039096	156.434517039092	156.434517039114	156.434517039095
32.3804717520289	156.486406000224	156.486406000219	156.486406000246	156.486406000224
32.7130908763435	156.536831873913	156.536831873908	156.536831873936	156.536831873913
33.0457100006581	156.585846402562	156.585846402558	156.585846402585	156.585846402562
33.4115910374042	156.638191521167	156.638191521163	156.638191521188	156.638191521167
33.7442101617188	156.684401593143	156.68440159314	156.68440159316	156.684401593143
34.0768292860334	156.729347996095	156.729347996093	156.729347996109	156.729347996095
34.4094484103481	156.773074528438	156.773074528437	156.773074528447	156.773074528438
34.7420675346627	156.815623241687	156.815623241686	156.815623241692	156.815623241687
35.4073057832919	156.897347107217	156.897347107218	156.897347107215	156.897347107217
35.7399249076066	156.936598257712	156.936598257713	156.936598257708	156.936598257713
36.0725440319212	156.974823716957	156.974823716958	156.97482371695	156.974823716957
36.4051631562358	157.012057825794	157.012057825795	157.012057825786	157.012057825794
36.7377822805505	157.048333571998	157.048333571999	157.04833357199	157.048333571998
37.1036633172965	157.087167771517	157.087167771517	157.087167771508	157.087167771517
37.4362824416112	157.121532636392	157.121532636392	157.121532636383	157.121532636392
37.7689015659258	157.15503341188	157.155033411881	157.155033411872	157.155033411881
38.1015206902404	157.187698116445	157.187698116446	157.187698116438	157.187698116446
38.4341398145551	157.219553686069	157.21955368607	157.219553686063	157.21955368607
39.0993780631843	157.280940028907	157.280940028907	157.280940028904	157.280940028907
39.4319971874989	157.310519670025	157.310519670026	157.310519670024	157.310519670025
39.7646163118136	157.339387995175	157.339387995175	157.339387995175	157.339387995175
40.0972354361282	157.367567185905	157.367567185906	157.367567185907	157.367567185905
40.4298545604428	157.39507859133	157.39507859133	157.395078591333	157.395078591331
40.7957355971889	157.42459435126	157.42459435126	157.424594351264	157.42459435126
41.1283547215035	157.450769394762	157.450769394762	157.450769394767	157.450769394762
41.4609738458181	157.476337918833	157.476337918834	157.476337918839	157.476337918834
41.7935929701328	157.501318213099	157.5013182131	157.501318213105	157.501318213099
42.1262120944474	157.525727899427	157.525727899428	157.525727899433	157.525727899427
42.7914503430766	157.572902763465	157.572902763466	157.572902763471	157.572902763466
43.1240694673913	157.595700091481	157.595700091481	157.595700091486	157.595700091481
43.4566885917059	157.617991161958	157.617991161959	157.617991161963	157.617991161959
43.7893077160205	157.639790652815	157.639790652815	157.639790652819	157.639790652814
44.1219268403352	157.661112724017	157.661112724018	157.661112724019	157.661112724017
44.4878078770812	157.684031875314	157.684031875314	157.684031875315	157.684031875313
44.8204270013959	157.704395270646	157.704395270646	157.704395270647	157.704395270646
45.1530461257105	157.724322073854	157.724322073854	157.724322073853	157.724322073854
45.4856652500251	157.743824532424	157.743824532424	157.743824532421	157.743824532423
45.8182843743398	157.762914474265	157.762914474265	157.762914474262	157.762914474265
46.483522622969	157.799902121176	157.799902121176	157.799902121171	157.799902121177
46.8161417472836	157.817821531077	157.817821531077	157.817821531071	157.817821531077
47.1487608715983	157.835371863787	157.835371863787	157.835371863781	157.835371863787
47.4813799959129	157.852563085913	157.852563085912	157.852563085906	157.852563085913
47.8139991202275	157.869404834369	157.869404834368	157.869404834362	157.869404834369
48.1798801569736	157.887538229825	157.887538229825	157.887538229819	157.887538229825
48.5124992812882	157.903676056769	157.903676056768	157.903676056763	157.903676056769
48.8451184056028	157.919492323992	157.919492323992	157.919492323987	157.919492323993
49.1777375299175	157.934995444189	157.934995444189	157.934995444186	157.934995444189
49.5103566542321	157.950193559881	157.950193559881	157.950193559879	157.950193559881


==> experiments_new/kernel/k10_s0_tolInf_freqInf/res.dat <==
p	Res_LU	Res_Leverage	Res_POD
16.9469443838302	6.49090303499597e-05	4.60350822942626e-05	4.19898696339963e-05
17.2795635081448	7.73543587854063e-05	5.58054474006555e-05	5.11877113862056e-05
17.6121826324595	6.73844974096718e-05	4.94655860612934e-05	4.5721224722805e-05
17.9448017567741	5.08592094560899e-05	3.79638709980884e-05	3.54028730797356e-05
18.2774208810887	3.5016356345076e-05	2.65352079108974e-05	2.49729306532062e-05
18.6433019178348	2.13463501748916e-05	1.64015977275031e-05	1.5581592774082e-05
18.9759210421494	1.26230588983559e-05	9.79314531714325e-06	9.37072483165138e-06
19.308540166464	6.83402968677741e-06	5.33839819123022e-06	5.13630369620477e-06
19.6411592907787	3.22466060292554e-06	2.5298719429555e-06	2.44300808856249e-06
19.9737784150933	1.12107689542487e-06	8.81523691796738e-07	8.52838149944195e-07
20.6390166637226	5.14524377419908e-07	4.04737268434221e-07	3.9122827331891e-07
20.9716357880372	6.78192107863514e-07	5.32958000320997e-07	5.14044968746592e-07
21.3042549123518	6.56697387525071e-07	5.1538470935015e-07	4.95608948606063e-07
21.6368740366664	5.51993322150409e-07	4.32587222947281e-07	4.14506598192397e-07
21.9694931609811	4.22871865101119e-07	3.30926982788051e-07	3.15846549371795e-07
22.3353741977271	2.88893420519115e-07	2.25755398736312e-07	2.14480751109159e-07
22.6679933220418	1.88613333447229e-07	1.4722364120612e-07	1.39275040645946e-07
23.0006124463564	1.1220350297713e-07	8.74966914932264e-08	8.24200610871873e-08
23.333231570671	5.79136354598513e-08	4.51254293680966e-08	4.23288178869402e-08
23.6658506949856	2.19404869196408e-08	1.70849131961573e-08	1.59605875560962e-08
24.3310889436149	1.18627677536951e-08	9.2296200155074e-09	8.55569272578803e-09
24.6637080679295	1.69319325128208e-08	1.31705452201858e-08	1.21645296469253e-08
24.9963271922442	1.77411925122423e-08	1.37980110157618e-08	1.27000942915184e-08
25.3289463165588	1.61318983623115e-08	1.25457378446362e-08	1.15096184408496e-08
25.6615654408734	1.33690262379868e-08	1.03970517703002e-08	9.50875467868932e-09
26.0274464776195	9.9599643363521e-09	7.74642644779069e-09	7.06167099527442e-09
26.3600656019341	7.03744840151329e-09	5.47386891964109e-09	4.97622541057617e-09
26.6926847262487	4.53177955091397e-09	3.52548298320581e-09	3.19652923893499e-09
27.0253038505634	2.53247183488283e-09	1.97045023577916e-09	1.78223328534325e-09
27.357922974878	1.03906839653688e-09	8.08608153551734e-10	7.2962114604727e-10
28.0231612235073	6.5858409938007e-10	5.12780914475627e-10	4.60655597683037e-10
28.3557803478219	1.01805519446735e-09	7.92813476390033e-10	7.10888521929137e-10
28.6883994721365	1.15521325636339e-09	8.99890472733744e-10	8.05395609591624e-10
29.0210185964511	1.13776618641308e-09	8.86328007906543e-10	7.91827046595717e-10
29.3536377207658	1.02098238107366e-09	7.95620102413334e-10	7.09612632881131e-10
29.7195187575118	8.30685848575217e-10	6.47304367086761e-10	5.76300122346363e-10
30.0521378818265	6.35961831198591e-10	4.95656619670167e-10	4.40653328456384e-10
30.3847570061411	4.44219634943475e-10	3.46240879619944e-10	3.07345176677959e-10
30.7173761304557	2.70067206687362e-10	2.10399612405374e-10	1.8650629632322e-10
31.0499952547703	1.21943318029544e-10	9.47243700203658e-11	8.39139600590992e-11
31.7152335033996	8.47754275883443e-11	6.65401744340348e-11	5.86519562320566e-11
32.0478526277142	1.44416461496061e-10	1.13022221153595e-10	9.96562381944706e-11
32.3804717520289	1.7872719254846e-10	1.39859390769105e-10	1.23183911017927e-10
32.7130908763435	1.91784693616575e-10	1.50063168579373e-10	1.32079735235328e-10
33.0457100006581	1.88289567142126e-10	1.47042985625917e-10	1.29322540479875e-10
33.4115910374042	1.69359775512041e-10	1.32394258953315e-10	1.16234450601137e-10
33.7442101617188	1.43227856316668e-10	1.11912308823274e-10	9.82221184149189e-11
34.0768292860334	1.12147903609363e-10	8.76130260646486e-11	7.67839292562379e-11
34.4094484103481	7.89461189339332e-11	6.15819083464941e-11	5.39830451861529e-11
34.7420675346627	4.60700212919233e-11	3.59043558976538e-11	3.13815776106735e-11
35.4073057832919	1.19802285763976e-11	9.64804045688298e-12	8.36813957844818e-12
35.7399249076066	3.4885784303436e-11	2.7507578955289e-11	2.39865908605573e-11
36.0725440319212	5.27848120060759e-11	4.16405069088623e-11	3.62574216921055e-11
36.4051631562358	6.57699558330483e-11	5.16617678600654e-11	4.50500064184262e-11
36.7377822805505	7.36600653128845e-11	5.77583985552901e-11	5.04016876099963e-11
37.1036633172965	7.69913239985476e-11	6.03194412807863e-11	5.25868854193093e-11
37.4362824416112	7.56282528084865e-11	5.91415122627183e-11	5.1509347794041e-11
37.7689015659258	7.0390406370462e-11	5.51178505620062e-11	4.79957211290895e-11
38.1015206902404	6.23844926944844e-11	4.87905194232697e-11	4.24368653762549e-11
38.4341398145551	5.18715567621323e-11	4.05980230385197e-11	3.52610182470457e-11
39.0993780631843	2.66626663423346e-11	2.0709892512034e-11	1.79993402278382e-11
39.4319971874989	1.34211893392728e-11	1.01487445447021e-11	8.77593695303521e-12
39.7646163118136	8.39951872869707e-13	6.1305505657404e-13	4.48383401022812e-13
40.0972354361282	1.27443885453756e-11	1.0374495556709e-11	8.99317453739461e-12
40.4298545604428	2.44201873527823e-11	1.95146407111685e-11	1.68600237492144e-11
40.7957355971889	3.54258305663409e-11	2.80808336785084e-11	2.43435368543998e-11
41.1283547215035	4.35459737160115e-11	3.44839719120041e-11	2.98946060260227e-11
41.4609738458181	4.9806100746128e-11	3.93465976143361e-11	3.40472646413529e-11
41.7935929701328	5.38329602608523e-11	4.25561565291313e-11	3.68332893857331e-11
42.1262120944474	5.56114352191533e-11	4.40053518403407e-11	3.80869673554704e-11
42.7914503430766	5.31324706527688e-11	4.19194640558438e-11	3.62547611068482e-11
43.1240694673913	4.88521064421546e-11	3.85338467929853e-11	3.3253680355194e-11
43.4566885917059	4.27787707281483e-11	3.37021592767925e-11	2.90882540688378e-11
43.7893077160205	3.49795807576239e-11	2.75916849233606e-11	2.38009628227599e-11
44.1219268403352	2.59010429226035e-11	2.04168058672003e-11	1.75935555299657e-11
44.4878078770812	1.48706069018239e-11	1.15962866419822e-11	9.99452514960806e-12
44.8204270013959	4.10589627415182e-12	3.01962231853219e-12	2.56315010672041e-12
45.1530461257105	7.18878973464054e-12	5.92312010773464e-12	5.11353638490669e-12
45.4856652500251	1.86236427578847e-11	1.48435956063712e-11	1.27918234491654e-11
45.8182843743398	2.95261330705128e-11	2.34094816775877e-11	2.0187139755751e-11
46.483522622969	4.84975577416065e-11	3.84186139750459e-11	3.31708720491327e-11
46.8161417472836	5.60245453765851e-11	4.42423771646257e-11	3.823075917712e-11
47.1487608715983	6.15209218618442e-11	4.86054947481314e-11	4.1975063151119e-11
47.4813799959129	6.46650225707055e-11	5.11325600091974e-11	4.41019541456947e-11
47.8139991202275	6.52868950145156e-11	5.1526967673704e-11	4.44157403419771e-11
48.1798801569736	6.2130336726674e-11	4.90290705118278e-11	4.23272521078422e-11
48.5124992812882	5.59961018265831e-11	4.40326264812828e-11	3.7959551470426e-11
48.8451184056028	4.56834742973743e-11	3.59669599612755e-11	3.09964444201297e-11
49.1777375299175	3.13153795049821e-11	2.45793309679426e-11	2.12242272328611e-11
49.5103566542321	1.24056388694049e-11	9.68491738471387e-12	8.40208933572388e-12


==> experiments_new/nc/k10_s0_tolInf_freqInf/eigval.dat <==
p	ErrLam_LU	ErrLam_Leverage	ErrLam_POD
1.02331657833024	1.14065185347334e-06	2.0549584309501e-07	1.03120292588549e-09
1.04717681948552	2.32096418947282e-06	3.7643742241537e-07	8.48437258344416e-10
1.07159339982267	3.10354200955362e-06	4.83793151299931e-07	2.13342679279303e-10
1.09657929126781	3.56200471247064e-06	5.29018719892734e-07	1.23042818134171e-09
1.12214776820798	3.74594106784819e-06	5.41091912860813e-07	3.63153096420994e-10
1.15096220088503	3.70119708378917e-06	5.12141787167291e-07	3.6581771564458e-10
1.17779870119712	3.48227638030811e-06	4.65492968136177e-07	3.10195005009326e-11
1.20526093687084	3.1435027448296e-06	3.99551835629401e-07	5.31251140997011e-10
1.23336349791378	2.71193797741768e-06	3.28789328891142e-07	1.63096262672618e-10
1.26212131452255	2.2254183234068e-06	2.48961913912604e-07	2.05694539914923e-10
1.32166418394661	1.18270325199488e-06	9.66071285311421e-08	4.78493860961399e-11
1.35248087041788	7.79562496019483e-07	8.44020248526218e-08	9.47205613801246e-10
1.38401609657313	3.91255445478509e-07	7.11802698854311e-08	5.57179766404915e-10
1.4162866162992	2.80747772777003e-07	9.61161366404019e-08	1.59887024487401e-10
1.44930957412622	6.88513778087439e-07	1.39573796978253e-07	1.34179019137495e-10
1.48652484499786	1.07464100379256e-06	1.78368145026717e-07	2.14362475239747e-10
1.5211855179861	1.36170214925524e-06	2.05268592097642e-07	1.57846552250459e-10
1.55665435927106	1.59126553956594e-06	2.20235420727388e-07	6.10407006249931e-10
1.59295021257212	1.75703654556288e-06	2.28348623161111e-07	6.98716583212832e-10
1.63009236097974	1.8639968095523e-06	2.26305838538026e-07	1.94415040030608e-10
1.70699493403841	1.90245678189196e-06	2.02902502219796e-07	2.27420573902717e-10
1.74679621512725	1.84377575710673e-06	1.82067875158711e-07	1.73161271660048e-10
1.78752552590424	1.73799472372383e-06	1.59132639740698e-07	1.18666890080456e-10
1.82920450484629	1.59198203086084e-06	1.342144571025e-07	3.2482370614654e-11
1.87185529496558	1.4256936872627e-06	1.23627253199803e-07	3.1660023458652e-10
1.91992066559328	1.26159520784587e-06	1.17072451597541e-07	5.97308302761145e-10
1.96468664618045	1.08068070136823e-06	1.10027795629985e-07	3.57176911303972e-10
2.0104964162605	8.79195831919715e-07	1.01163849248135e-07	2.06610475080815e-10
2.05737431343291	6.59551978845442e-07	8.94419274062733e-08	1.79393523540291e-10
2.10534524276671	4.28582660859833e-07	7.53201320752695e-08	2.55679851229129e-10
2.20466873523941	3.1764556753342e-07	8.71623977830585e-08	1.07996165212942e-10
2.25607406649686	5.50870774291374e-07	1.03915023113784e-07	1.83999041208484e-10
2.30867799418717	7.65694661707201e-07	1.16951072321049e-07	2.75980365164461e-10
2.36250846547795	9.58470548466231e-07	1.25693817787682e-07	3.29687513409921e-10
2.41759407916913	1.12375160944119e-06	1.33051031265336e-07	4.71949961393576e-10
2.47967289250216	1.27406489444103e-06	1.3335517346896e-07	1.31024034117174e-10
2.53749037973357	1.37655816787039e-06	1.33049033701551e-07	3.97613864561522e-10
2.59665597293487	1.44697520957297e-06	1.27077597979465e-07	3.14196015282973e-10
2.65720110532451	1.48369095350809e-06	1.2100294992136e-07	3.89502166427081e-11
2.71915794303602	1.4859261453058e-06	1.12570125684132e-07	1.09070742957922e-10
2.84743916646725	1.45905004681575e-06	1.22162541651421e-07	2.47555032354984e-10
2.91383170483279	1.4023148253277e-06	1.21014061149211e-07	1.14680097551534e-10
2.98177229001967	1.31182557756669e-06	1.18442908452214e-07	2.00918801333833e-10
3.05129701718287	1.18999037492605e-06	1.13164983557824e-07	3.71314820200221e-11
3.12244282309286	1.0383693719429e-06	1.0486273441755e-07	1.06426518638068e-10
3.20262069365765	8.4190502124035e-07	9.28158732003637e-08	1.31534890741923e-10
3.27729484992338	6.3925322256093e-07	7.90085304490206e-08	1.99139391587989e-10
3.35371015200293	4.17915566457582e-07	6.27974150732298e-08	1.61963321478536e-10
3.43190719745904	1.82088571937686e-07	4.75662201415384e-08	3.42648180478887e-11
3.51192753045073	2.68109517537076e-07	5.9971264233598e-08	2.33120823365725e-10
3.67760910160103	7.12691178539881e-07	7.65565334664823e-08	2.92935257059527e-11
3.76335836228653	9.16377036234161e-07	8.14199167812502e-08	1.91684282306105e-10
3.85110700232557	1.1012360376003e-06	8.412846619652e-08	3.36572585044763e-10
3.94090164040345	1.26262661044138e-06	8.69930011464945e-08	5.40679021669574e-11
4.03278998219371	1.39555513080781e-06	9.17314253113712e-08	1.50538720258321e-10
4.13634368406327	1.54161847202829e-06	1.06417863675083e-07	2.16344720131484e-11
4.23278906557355	1.64465373660401e-06	1.15971681201008e-07	5.75225895892101e-11
4.3314832233764	1.70584138041544e-06	1.22238299677419e-07	2.68441055850034e-10
4.4324785912404	1.72139131241924e-06	1.24939379037826e-07	5.26570167501562e-11
4.53582882551019	1.68794432445087e-06	1.25157230562142e-07	4.81291880546575e-11
4.7498148032285	1.46733142630343e-06	1.13974187865216e-07	9.43037035069214e-11
4.86056423214213	1.27915810678502e-06	1.02459817415745e-07	2.47318809337515e-11
4.97389595879006	1.04121779637483e-06	8.73615778844344e-08	1.26879787396967e-10
5.08987019351968	7.56431714645316e-07	6.89730126192331e-08	9.12591326485468e-11
5.20854855057766	4.28383984589002e-07	4.75736944424713e-08	7.15724981466049e-11
5.34229329953835	1.34280853576673e-07	3.47454185062125e-08	2.25681093618197e-11
5.46685729972018	4.87153094880839e-07	4.32911943189677e-08	5.47088125432866e-11
5.59432570616938	8.4938951864766e-07	5.00383150910237e-08	9.75213098383232e-11
5.72476623970218	1.20944782639331e-06	5.94940169418962e-08	2.9945553597504e-11
5.85824820015254	1.60614855946971e-06	8.45990719599035e-08	6.48785379376128e-12
6.13462171799251	2.33281539317746e-06	1.25835641978874e-07	1.44371900047176e-10
6.2776601058065	2.614168994693e-06	1.41366978849772e-07	1.61025899420446e-10
6.42403365939419	2.81512134258538e-06	1.52144261157619e-07	3.42964272798136e-11
6.57382014340959	2.91318944951481e-06	1.56539852560871e-07	8.32059983663458e-11
6.72709913571234	2.88643807645905e-06	1.5390372436811e-07	1.13107394687186e-11
6.89983712143002	2.6864735013822e-06	1.41909440727373e-07	9.51320711791911e-11
7.06071771413777	2.32759143454769e-06	1.22207526854628e-07	6.59787939366373e-11
7.22534949178721	1.77974913636346e-06	9.40472895538388e-08	2.2803705743165e-10
7.39381991917587	1.02708265729242e-06	5.72676177223294e-08	1.22099927513345e-10
7.56621850048105	5.91205128506856e-08	1.61535788665457e-08	4.14569576754517e-11
7.92316862486625	2.52029518403327e-06	9.62077453413529e-08	1.2606792431092e-10
8.10790980673169	4.09947509432612e-06	1.56324538225787e-07	4.39986430306902e-11
8.29695852083491	5.81704304254311e-06	2.16601089822991e-07	1.2281242351333e-10
8.49041520408875	7.598123653132e-06	2.73202753647514e-07	8.20712682376311e-11
8.68838263525119	9.32503255919921e-06	3.21362180514175e-07	8.17996569772359e-11
8.9114823228402	1.09520065045714e-05	3.57445469661766e-07	3.2610191619381e-11
9.1192675984593	1.18998609308677e-05	3.67335798590669e-07	1.68054498141022e-10
9.33189771573324	1.19469296146822e-05	3.46570907377833e-07	5.22926865914283e-11
9.54948563979197	1.05341191961921e-05	2.85482643179376e-07	1.11258957312682e-10
9.77214696972572	6.84272990413688e-06	1.72348360633707e-07	3.9487438375915e-11


==> experiments_new/nc/k10_s0_tolInf_freqInf/eigvec.dat <==
p	ErrAng_LU	ErrAng_Leverage	ErrAng_POD
1.02331657833024	1.30488303350446e-09	5.09494821710938e-10	1.98840405175521e-10
1.04717681948552	2.57413764957218e-09	8.8674133276234e-10	1.69303178455898e-10
1.07159339982267	3.45037207905527e-09	1.12416501669873e-09	1.0686279523672e-10
1.09657929126781	3.99306232785148e-09	1.26671919811703e-09	1.76489648933693e-10
1.12214776820798	4.23907352509423e-09	1.29227574753145e-09	1.10112839563857e-10
1.15096220088503	4.23841520434794e-09	1.24605587175686e-09	9.0351619854924e-11
1.17779870119712	4.03989512569813e-09	1.14635080972996e-09	8.44927769891742e-11
1.20526093687084	3.6984620588681e-09	1.01331690636569e-09	1.15335528320846e-10
1.23336349791378	3.24325488061153e-09	8.43994838616742e-10	7.51089042436312e-11
1.26212131452255	2.71361227623815e-09	6.67692222448258e-10	5.17380688327289e-11
1.32166418394661	1.55098298935996e-09	3.40466441579712e-10	7.21952295146717e-11
1.35248087041788	9.8889602221403e-10	2.30467588931466e-10	8.72983445680333e-11
1.38401609657313	5.76953644073509e-10	2.20564808448368e-10	4.40441449664384e-11
1.4162866162992	6.37710677095438e-10	3.06112872850875e-10	4.76502763877812e-11
1.44930957412622	1.01354669335586e-09	4.07276670357281e-10	3.60046602833329e-11
1.48652484499786	1.47722073569144e-09	5.02544885586796e-10	3.15305341309861e-11
1.5211855179861	1.86183238020334e-09	5.70940368172437e-10	6.92662586376111e-11
1.55665435927106	2.19290647338039e-09	6.28359747169547e-10	8.20291554784057e-11
1.59295021257212	2.4508572245062e-09	6.51706620885963e-10	5.91343949642282e-11
1.63009236097974	2.64103685665373e-09	6.65005254442794e-10	5.10151268315774e-11
1.70699493403841	2.80136792699604e-09	6.40411247635971e-10	6.04026193059926e-11
1.74679621512725	2.77615100509454e-09	6.05782648660303e-10	4.97235955288134e-11
1.78752552590424	2.68419281358745e-09	5.62928921307108e-10	6.51654703675132e-11
1.82920450484629	2.53083246802795e-09	5.1033147622527e-10	5.26038266107552e-11
1.87185529496558	2.32338855670419e-09	4.57910105245024e-10	7.67821737371638e-11
1.91992066559328	2.0406293273556e-09	3.96897314651e-10	7.05794469315755e-11
1.96468664618045	1.74339290654436e-09	3.46044057132581e-10	4.59085797050298e-11
2.0104964162605	1.42785973325659e-09	3.08544164048366e-10	3.23974130272183e-11
2.05737431343291	1.11845712698219e-09	2.97698062579656e-10	6.90540941947062e-11
2.10534524276671	8.71199898514331e-10	3.02558239268353e-10	2.20835533798086e-11
2.20466873523941	8.63867315827661e-10	3.4822262446887e-10	2.9260748947401e-11
2.25607406649686	1.09810349539933e-09	3.7749093767504e-10	2.05038692508156e-11
2.30867799418717	1.41307059724697e-09	4.07441778250801e-10	4.82911046571914e-11
2.36250846547795	1.74676157739277e-09	4.40767884404574e-10	5.80703251492649e-11
2.41759407916913	2.06855818924998e-09	4.64779514103653e-10	9.05573507648907e-11
2.47967289250216	2.39188754122912e-09	4.87218502265126e-10	5.26365597575294e-11
2.53749037973357	2.64347920733828e-09	5.02547615977454e-10	7.73269346063329e-11
2.59665597293487	2.84656282577158e-09	5.09651676389272e-10	4.81667898602121e-11
2.65720110532451	2.99703014405235e-09	5.13547784794547e-10	5.94949061964485e-11
2.71915794303602	3.0871804307822e-09	5.08872985281881e-10	4.79396563081927e-11
2.84743916646725	3.07489719771514e-09	4.87361858718239e-10	7.19260082861809e-11
2.91383170483279	2.96874928708601e-09	4.66157601591049e-10	4.2562729228757e-11
2.98177229001967	2.79613796102432e-09	4.45625476914841e-10	4.46990761025428e-11
3.05129701718287	2.56140502273725e-09	4.21675446180417e-10	2.81083582338434e-11
3.12244282309286	2.26860621198304e-09	3.99962027750379e-10	2.10642125135821e-11
3.20262069365765	1.89411993691412e-09	3.77666599876846e-10	2.09506136919868e-11
3.27729484992338	1.52811422474153e-09	3.60126129320842e-10	1.90611494164231e-11
3.35371015200293	1.185736843139e-09	3.43866274525299e-10	1.82976445075706e-11
3.43190719745904	9.62983920975287e-10	3.29254287001568e-10	3.77643213097124e-11
3.51192753045073	9.76785066405419e-10	3.20114242135162e-10	2.97585287322934e-11
3.67760910160103	1.74815556954732e-09	3.30500370783848e-10	3.8983484607275e-11
3.76335836228653	2.27452319895172e-09	3.55003549223349e-10	3.89657553655927e-11
3.85110700232557	2.80556924849191e-09	3.87985760563182e-10	4.30249081826515e-11
3.94090164040345	3.31435884805255e-09	4.23819918268246e-10	4.81294724407061e-11
4.03278998219371	3.77742404298923e-09	4.58243638720931e-10	4.30511383947987e-11
4.13634368406327	4.21443323435976e-09	4.94475397754503e-10	4.24410371178486e-11
4.23278906557355	4.52593361545874e-09	5.24311631902213e-10	5.71744060424256e-11
4.3314832233764	4.73754954450705e-09	5.44977832048434e-10	4.42383699438495e-11
4.4324785912404	4.83656342867221e-09	5.59530650277182e-10	4.82412612119879e-11
4.53582882551019	4.80792565654819e-09	5.64977254759755e-10	4.24759440946496e-11
4.7498148032285	4.3245193277844e-09	5.43452497267805e-10	4.1830870441413e-11
4.86056423214213	3.85550972853189e-09	5.14021840170169e-10	2.82291099050015e-11
4.97389595879006	3.24185405700964e-09	4.72028781374402e-10	2.08860938209814e-11
5.08987019351968	2.50206294718678e-09	4.18937747170655e-10	1.87230512848869e-11
5.20854855057766	1.70721545427638e-09	3.56216149807904e-10	1.80133760783715e-11
5.34229329953835	1.14414217237518e-09	2.85523010669393e-10	1.65773172338166e-11
5.46685729972018	1.63916404646516e-09	2.43805757766331e-10	1.69227814980532e-11
5.59432570616938	2.80251573345706e-09	2.67742278122265e-10	2.31292893860109e-11
5.72476623970218	4.14936724810565e-09	3.45125510990881e-10	3.38268112092506e-11
5.85824820015254	5.55777169218933e-09	4.4559644781813e-10	3.82651437886319e-11
6.13462171799251	8.25530956645145e-09	6.63003962882586e-10	4.99254557408064e-11
6.2776601058065	9.4010558286995e-09	7.62004100470509e-10	5.12328949431553e-11
6.42403365939419	1.03026541531889e-08	8.42052009502721e-10	5.23498758369014e-11
6.57382014340959	1.0862588953222e-08	8.94714047376029e-10	5.17688717914824e-11
6.72709913571234	1.09785751109868e-08	9.1071184470449e-10	4.89228083217181e-11
6.89983712143002	1.0459263167474e-08	8.77269366559773e-10	4.34198620099907e-11
7.06071771413777	9.28009322534561e-09	7.91212054548145e-10	4.04005799937072e-11
7.22534949178721	7.31041406217386e-09	6.47672086754192e-10	4.06691780280072e-11
7.39381991917587	4.46855666840745e-09	4.43764163750921e-10	2.9848925049111e-11
7.56621850048105	1.23332424928471e-09	1.93798563636762e-10	2.5197948684863e-11
7.92316862486625	1.07714526217033e-08	6.08705189627465e-10	4.45273925572295e-11
8.10790980673169	1.79245572510292e-08	1.04787445293028e-09	6.13410659998518e-11
8.29695852083491	2.60145090064757e-08	1.51928137061456e-09	8.06490008546221e-11
8.49041520408875	3.47395860478415e-08	1.99133363946167e-09	9.30644182143764e-11
8.68838263525119	4.35801938786769e-08	2.42599071032914e-09	1.04708076165939e-10
8.9114823228402	5.24279203692628e-08	2.79988612281177e-09	1.16573298041511e-10
9.1192675984593	5.82219130223581e-08	2.9702735739151e-09	1.22544842245722e-10
9.33189771573324	5.9752512333605e-08	2.89325834884973e-09	1.17391947285025e-10
9.54948563979197	5.38782748003009e-08	2.45983954124226e-09	1.02698931271377e-10
9.77214696972572	3.58490467284919e-08	1.540154144933e-09	6.52152293203611e-11


==> experiments_new/nc/k10_s0_tolInf_freqInf/plot.dat <==
p	Ex_eig_1	Ex_eig_2	Ex_eig_3	LU_eig_1	LU_eig_2	LU_eig_3	Lev_eig_1	Lev_eig_2	Lev_eig_3	POD_eig_1	POD_eig_2	POD_eig_3
1.02331657833024	1344.45348356138	2365.87318741477	2365.87318859997	1344.44982203588	2365.8727403179	2365.87439412503	1344.4538284315	2365.87333009803	2365.87389757022	1344.45348161378	2365.87318605154	2365.87318607135
1.04717681948552	1375.80118619738	2421.03198545246	2421.03198642769	1375.79321851117	2421.03122196509	2421.03405938792	1375.80190917927	2421.03221989644	2421.0332138354	1375.8011845577	2421.03198427972	2421.03198432353
1.07159339982267	1407.87978471735	2477.47665504032	2477.47665527927	1407.86869453843	2477.47570641054	2477.47925787925	1407.88078462269	2477.47694723949	2477.47819928365	1407.87978429476	2477.47665473688	2477.47665474069
1.09657929126781	1440.70634410785	2535.23719040308	2535.2371915963	1440.69314659583	2535.23615289572	2535.24002176715	1440.70751098847	2535.23749245397	2535.23885972813	1440.70634163295	2535.23718848149	2535.23718851475
1.12214776820798	1474.29828111466	2594.3442414867	2594.34424178867	1474.28391919157	2594.34320607189	2594.34708826973	1474.2995485464	2594.34454079588	2594.34592349738	1474.29828037641	2594.34424087403	2594.34424087403
1.15096220088503	1512.15474870918	2660.95471634398	2660.95471640377	1512.14000894022	2660.95374853298	2660.95735701882	1512.15603386651	2660.95498293594	2660.95627666519	1512.15474792913	2660.95471560022	2660.95471560022
1.17779870119712	1547.41257686703	2722.99249351675	2722.99249366586	1547.39821592757	2722.99165085099	2722.99482659406	1547.41382416785	2722.99272404796	2722.99387085243	1547.4125769329	2722.99249364689	2722.99249365851
1.20526093687084	1583.49248763781	2786.47649737923	2786.47649801957	1583.47904398175	2786.47580210922	2786.47842379707	1583.49364036893	2786.47667596343	2786.47763099634	1583.49248646043	2786.47649651486	2786.47649651486
1.23336349791378	1620.4136301118	2851.44041835341	2851.44041853796	1620.40157901549	2851.43989694999	2851.44188961981	1620.41465969024	2851.44054916392	2851.44128854873	1620.41362973138	2851.44041806703	2851.44041809859
1.26212131452255	1658.19563316655	2917.918763617	2917.91876410929	1658.1853158182	2917.91841779788	2917.91974367228	1658.19649909927	2917.91883922936	2917.91934407127	1658.19563363879	2917.91876432646	2917.91876436944
1.32166418394661	1736.42295272526	3055.56071665137	3055.5607170259	1736.41681526923	3055.56071136718	3055.56075320553	1736.42343609791	3055.56071095613	3055.56071095613	1736.42295277181	3055.56071688076	3055.56071689858
1.35248087041788	1776.90982823442	3126.7974053818	3126.79740628559	1776.90597918811	3126.79701444635	3126.79755485209	1776.91011153633	3126.79719034	3126.79732812475	1776.90982589723	3126.79740344087	3126.79740345407
1.38401609657313	1818.3406873842	3199.69470390652	3199.69470429937	1818.33914573081	3199.69394236174	3199.69498563444	1818.34076878384	3199.69427051985	3199.69459765783	1818.34068595446	3199.69470268395	3199.69470268941
1.4162866162992	1860.73755572204	3274.29133029343	3274.29133063517	1860.73829215337	3274.29026263411	3274.29172484686	1860.73744165967	3274.29071732893	3274.29120017554	1860.73755530153	3274.29133004408	3274.29133005392
1.44930957412622	1904.12293820372	3350.62687141503	3350.62687190196	1904.1258580806	3350.62557134786	3350.6273546751	1904.12264455728	3350.62612827575	3350.62672878275	1904.12293856814	3350.62687200162	3350.62687202287
1.48652484499786	1953.01613045458	3436.65282484751	3436.65282503866	1953.02127539402	3436.65134167628	3436.65336800513	1953.0156512002	3436.65198093758	3436.65267330725	1953.01613102286	3436.65282553547	3436.65282556079
1.5211855179861	1998.55308440759	3516.77315961788	3516.77316031354	1998.56003153885	3516.77158320474	3516.77372570676	1998.55245234167	3516.77226199608	3516.773004507	1998.55308395664	3516.77315951141	3516.77315954821
1.55665435927106	2045.15176154073	3598.76113944883	3598.7611405757	2045.16029737506	3598.75954527608	3598.76170603475	2045.15100599707	3598.76023630281	3598.76099549372	2045.15176329889	3598.76114176044	3598.76114176044
1.59295021257212	2092.83694323985	3682.66031746602	3682.66031804173	2092.84678916239	3682.6587698211	3682.66085672648	2092.8360823335	3682.65944316658	3682.66018444369	2092.8369411851	3682.66031569935	3682.66031570461
1.63009236097974	2141.63393139046	3768.51520303378	3768.51520324043	2141.6448102566	3768.51376993167	3768.51570069805	2141.63299838163	3768.51439718315	3768.51509234429	2141.63393197229	3768.51520371681	3768.51520373155
1.70699493403841	2242.6676839321	3946.2755306964	3946.27553096527	2242.67968263659	3946.27447321462	3946.27588300452	2242.66668395766	3946.27494531501	3946.27547380869	2242.66768465102	3946.27553154134	3946.27553154769
1.74679621512725	2294.95810884096	4038.27532603575	4038.2753260923	2294.970196119	4038.27452076543	4038.27558871689	2294.95711879198	4038.27488871544	4038.27529981108	2294.95810828157	4038.27532548394	4038.27532553061
1.78752552590424	2348.46773251028	4132.41962705092	4132.41962797841	2348.47958251126	4132.41909007126	4132.41978582595	2348.46677375781	4132.41934478645	4132.41962447798	2348.46773282824	4132.41962785873	4132.41962787457
1.82920450484629	2403.22497150884	4228.75840046092	4228.75840065382	2403.23628197943	4228.75815501858	4228.75844942372	2403.22407145319	4228.75829474722	4228.75841386736	2403.22497137485	4228.75840045441	4228.75840048401
1.87185529496558	2459.25892469557	4327.34279349846	4327.34279463773	2459.26940249629	4327.34275772042	4327.34283038627	2459.25810759669	4327.34284595158	4327.34284595158	2459.25892574559	4327.34279519276	4327.34279520591
1.91992066559328	2522.40640709338	4438.44179159984	4438.44179246539	2522.41565543268	4438.44163566426	4438.4421616459	2522.40571117426	4438.44195280833	4438.44195280833	2522.40640922241	4438.4417941288	4438.44179414351
1.96468664618045	2581.21916687243	4541.91376413021	4541.91376452391	2581.22702445488	4541.91350516871	4541.9144044344	2581.21858673302	4541.91391661951	4541.91409043145	2581.21916554999	4541.91376303874	4541.91376307553
2.0104964162605	2641.40318588879	4647.79756961031	4647.79757012556	2641.40944921913	4647.79722525036	4647.79846381898	2641.40274601406	4647.79773244167	4647.79804386048	2641.40318663697	4647.79757063728	4647.79757066293
2.05737431343291	2702.99043929846	4756.14941309371	4756.14941396253	2702.99491597068	4756.14899535898	4756.15052991255	2702.99015085076	4756.14958541782	4756.15001028684	2702.9904400047	4756.14941418648	4756.14941418648
2.10534524276671	2766.01364558668	4867.02680681958	4867.02680700334	2766.01619182465	4867.02632856248	4867.02810620259	2766.01351376685	4867.02698263939	4867.02749899107	2766.01364461977	4867.02680589557	4867.02680589557
2.20466873523941	2896.50260878225	5096.59500324642	5096.59500342834	2896.50102705488	5096.59445836121	5096.59653211777	2896.50280783671	5096.5951747012	5096.59581441791	2896.50260922905	5096.59500376	5096.59500377983
2.25607406649686	2964.03767247279	5215.40763563014	5215.40763594217	2964.03397921307	5215.40709007513	5215.40921091515	2964.03803368865	5215.40779650661	5215.40846536165	2964.03767321018	5215.40763657678	5215.40763657678
2.30867799418717	3033.14736942928	5336.98957077165	5336.98957179474	3033.14159012302	5336.98903783069	5336.99112935991	3033.14788639453	5336.98971686675	5336.99038857082	3033.14737062561	5336.98957242757	5336.98957245252
2.36250846547795	3103.86840079766	5461.40532315048	5461.40532380439	3103.86061118258	5461.40481790356	5461.40681614458	3103.86906141611	5461.40544451363	5461.40609944604	3103.86839935773	5461.40532204352	5461.40532204352
2.41759407916913	3176.23832816429	5588.72091181234	5588.72091414977	3176.22866054871	5588.72046390753	5588.72229668331	3176.23912871183	5588.72101414252	5588.72163397879	3176.23833023611	5588.72091510797	5588.72091512148
2.47967289250216	3257.79565607768	5732.19808169395	5732.19808212919	3257.784098824	5732.19769838303	5732.19927302921	3257.79657675027	5732.19814535033	5732.19869177407	3257.79565546243	5732.19808132628	5732.19808132628
2.53749037973357	3333.75448146405	5865.82514103885	5865.82514245518	3333.74144309857	5865.82483962798	5865.82612365973	3333.75550361121	5865.82518079099	5865.82564553641	3333.75448333932	5865.82514359274	5865.82514359869
2.59665597293487	3411.48434121058	6002.56667252043	6002.56667280312	3411.4700694155	6002.56645727532	6002.56740277917	3411.48543221527	6002.56667863869	6002.5670354182	3411.48434272181	6002.56667415312	6002.56667416935
2.65720110532451	3491.0265076557	6142.49521682174	6142.49521747388	3491.01128945136	6142.49509594846	6142.49566071527	3491.02764590731	6142.49519496873	6142.49542263616	3491.02650761088	6142.49521707538	6142.49521708862
2.71915794303602	3572.42324405708	6285.68503470502	6285.68503573536	3572.40741013677	6285.68501638161	6285.68517779228	3572.42440475504	6285.68503304276	6285.68503304276	3572.42324351267	6285.68503467111	6285.68503467111
2.84743916646725	3740.95436733316	6582.15415376481	6582.1541547292	3740.93838340048	6582.15365259587	6582.15434114293	3740.95549135067	6582.15396123951	6582.15396123951	3740.95436603733	6582.15415292538	6582.15415296029
2.91383170483279	3828.17827744423	6735.59075831668	6735.5907585714	3828.16280005252	6735.58994373675	6735.59104813661	3828.1793431047	6735.5904780261	6735.5904780261	3828.17827808778	6735.59075901643	6735.59075905664
2.98177229001967	3917.4358546795	6892.60332894276	6892.603329121	3917.42128556551	6892.60221543062	6892.60370739792	3917.43683278308	6892.60285766528	6892.60307220054	3917.43585357226	6892.60332790972	6892.60332794763
3.05129701718287	4008.77450014271	7053.27515713362	7053.27515733935	4008.7612387336	7053.27376895957	7053.27561624574	4008.77536725317	7053.27454871127	7053.27489685586	4008.77449991873	7053.27515702073	7053.27515706063
3.12244282309286	4102.24274302908	7217.69149563667	7217.69149625905	4102.23118178561	7217.68987569949	7217.69201877997	4102.24347917602	7217.69077984824	7217.6912366607	4102.24274360071	7217.69149659304	7217.69149660139
3.20262069365765	4207.57678758338	7402.97854380023	7402.97854426226	4207.56752564449	7402.97670814732	7402.9791105988	4207.57734049738	7402.97771861662	7402.97828092307	4207.57678840099	7402.97854474501	7402.97854480018
3.27729484992338	4305.68016807439	7575.5446909742	7575.54469185533	4305.67336710646	7575.54272761701	7575.54529074229	4305.68054266362	7575.54380890956	7575.5444373857	4305.68016929985	7575.54469258976	7575.54469260942
3.35371015200293	4406.07085161887	7752.13240616143	7752.13240678077	4406.0668286652	7752.13037484997	7752.13301661165	4406.07103653834	7752.13150601035	7752.13217184138	4406.07085261717	7752.13240747474	7752.13240747771
3.43190719745904	4508.80217545394	7932.8353737877	7932.83537452569	4508.80120589582	7932.83334527493	7932.83597359784	4508.80215820937	7932.83448074381	7932.83516590489	4508.80217551515	7932.83537420324	7932.83537423347
3.51192753045073	4613.92870747892	8117.74944653971	8117.74944688644	4613.93098222059	8117.74747969809	8117.75000720038	4613.92847269409	8117.74858140486	8117.7492646068	4613.92870597155	8117.74944520056	8117.74944520056
3.67760910160103	4831.59204458123	8500.60550562048	8500.60550628709	4831.60121113803	8500.60389053569	8500.60593866699	4831.59138720589	8500.60481134775	8500.60540480203	4831.59204450505	8500.6055058628	8500.60550591638
3.76335836228653	4944.24446990102	8698.75056202422	8698.75056216474	4944.25710924433	8698.74923266154	8698.75090953876	4944.24361228847	8698.74999895738	8698.7505093339	4944.24447121529	8698.75056342327	8698.75056345565
3.85110700232557	5059.52340240149	8901.51296566023	8901.51296700219	5059.5394225532	8901.51198527137	8901.51320943189	5059.52235777476	8901.51256485082	8901.5129590721	5059.52340478307	8901.51296873013	8901.51296873013
3.94090164040345	5177.49007504365	9109.00025335875	9109.00025459348	5177.50928776411	9108.99967682551	9109.00038002159	5177.48885868517	9109.00004257855	9109.00028107478	5177.49007489021	9109.00025383846	9109.00025386563
4.03278998219371	5298.2071452952	9321.32245855972	9321.32245939407	5298.22925406386	9321.32234611898	9321.32244331212	5298.20578697056	9321.32249045078	9321.32249045078	5298.20714641644	9321.32246009539	9321.32246009539
4.13634368406327	5434.24920685429	9560.59567780071	9560.59567812565	5434.27404245536	9560.59554565203	9560.5960685235	5434.24772544138	9560.59584710028	9560.59584710028	5434.24920700067	9560.59567813101	9560.59567815836
4.23278906557355	5560.95261883601	9783.44084611449	9783.44084686351	5560.97940066261	9783.44059051623	9783.44174484131	5560.95106259982	9783.44114127851	9783.44114127851	5560.95261835845	9783.44084605265	9783.44084607723
4.3314832233764	5690.61011178376	10011.4785800823	10011.4785806476	5690.63822508663	10011.4782074543	10011.4799823274	5690.60852189564	10011.4789979708	10011.4789979708	5690.61011390958	10011.478582518	10011.4785825344
4.4324785912404	5823.29055670993	10244.8297965239	10244.8297967014	5823.31928269955	10244.829309595	10244.8316786426	5823.28897363739	10244.8302761932	10244.8303719038	5823.29055716828	10244.8297970026	10244.8297970347
4.53582882551019	5959.06443714994	10483.6182313094	10483.6182315968	5959.0929664468	10483.6176566678	10483.6205534393	5959.0629070129	10483.6186882753	10483.6190190048	5959.06443750972	10483.6182318916	10483.6182318954
4.7498148032285	6240.18263963101	10978.0161032924	10978.0161039313	6240.20801185298	10978.0154119857	10978.0191018097	6240.18135709918	10978.0165529083	10978.0171516579	6240.18263881976	10978.016102763	10978.0161027822
4.86056423214213	6385.67628581029	11233.8876572334	11233.8876573924	6385.6985717273	11233.8869410596	11233.8908448701	6385.67519594854	11233.8880875814	11233.8887627907	6385.67628557416	11233.8876571051	11233.8876571051
4.97389595879006	6534.56206722464	11495.7207724835	11495.7207728643	6534.58022828395	11495.7200724353	11495.7240321965	6534.56122159815	11495.7211708973	11495.7218996619	6534.56206603354	11495.7207715219	11495.7207715456
5.08987019351968	6686.9190848479	11763.6542665905	11763.654267042	6686.93207635033	11763.6536096482	11763.6574506013	6686.91852349551	11763.6546184531	11763.6553617701	6686.91908571099	11763.6542676384	11763.6542676964
5.20854855057766	6842.82825082924	12037.8301511767	12037.8301515197	6842.8350356868	12037.8295651904	12037.8331001256	6842.82800694021	12037.8304375796	12037.831154122	6842.82825012043	12037.8301506795	12037.8301506795
5.34229329953835	7018.5299695866	12346.8071442522	12346.8071443908	7018.52883086109	12346.8066713914	12346.8096421345	7018.53011066158	12346.807345695	12346.8079817577	7018.52996977548	12346.8071445733	12346.8071445733
5.46685729972018	7182.1705126417	12634.5691281523	12634.569128339	7182.16129475774	12634.5687944539	12634.5710438392	7182.17102351175	12634.5692379657	12634.5697607214	7182.17051323304	12634.5691287574	12634.5691287672
5.59432570616938	7349.62626627317	12929.0351121512	12929.0351124217	7349.60829767564	12929.0349341053	12929.0362704246	7349.62715476366	12929.0351280386	12929.0354743949	7349.62626524368	12929.0351112967	12929.0351113046
5.72476623970218	7520.98616429386	13230.361141794	13230.3611424083	7520.95901141823	13230.3611451022	13230.3613780694	7520.98743053963	13230.3611273656	13230.3611273656	7520.98616396449	13230.361141777	13230.3611418161
5.85824820015254	7696.3412220657	13538.706898173	13538.7068984491	7696.30469743081	13538.7060862739	13538.7070712418	7696.34284414189	13538.7066559528	13538.7066559528	7696.34122208336	13538.7068983423	13538.706898386
6.13462171799251	8059.41155209925	14177.1149675786	14177.1149683202	8059.3572732101	14177.111774078	14177.1155119212	8059.41378532635	14177.1142633882	14177.1142633882	8059.41155045583	14177.1149663145	14177.1149663349
6.2776601058065	8247.31965216827	14507.5155317409	14507.5155319286	8247.25788441925	14507.5111181201	14507.5162405323	8247.32210533729	14507.5144292816	14507.5147970042	8247.31965404467	14507.5155336772	14507.5155336999
6.42403365939419	8439.60870780453	14845.6125385531	14845.6125388183	8439.54108061938	14845.606963323	14845.6133812406	8439.61129003687	14845.6111061655	14845.6117374327	8439.60870818882	14845.6125390844	14845.6125391385
6.57382014340959	8636.38082034317	15191.5850733867	15191.5850739473	8636.30962027053	15191.578488522	15191.5860144745	8636.38344256422	15191.5834004103	15191.5842252031	8636.38082134034	15191.585074652	15191.58507472
6.72709913571234	8837.74052217725	15545.6164328261	15545.6164330711	8837.66872675958	15545.609092967	15545.6174191992	8837.74306401007	15545.6145939054	15545.6155654998	8837.7405220313	15545.6164327973	15545.6164328292
6.89983712143002	9064.66255200726	15944.5827952216	15944.5827954713	9064.59445196123	15944.5750581372	15944.5837756952	9064.66486173357	15944.5809019129	15944.5819634876	9064.66255323803	15944.5827965392	15944.5827965392
7.06071771413777	9276.00725640091	16316.1532772764	16316.1532773814	9275.94730664002	16316.1456942955	16316.1541770067	9276.00919913794	16316.151465798	16316.1525241921	9276.0072555362	16316.1532764638	16316.1532764854
7.22534949178721	9492.27925573101	16696.3782138269	16696.3782149015	9492.23285698292	16696.3714254674	16696.3789598827	9492.28067882128	16696.3766244661	16696.3775966496	9492.27925266153	16696.3782113448	16696.3782113604
7.39381991917587	9713.59340577167	17085.4589599013	17085.4589604997	9713.56674103734	17085.4537534296	17085.4594973601	9713.59416424913	17085.4577721423	17085.4585470312	9713.59340408277	17085.458958523	17085.4589585902
7.56621850048105	9940.06725271098	17483.6015567062	17483.6015569531	9940.06717624341	17483.5988510535	17483.60181772	9940.06719869942	17483.6009551367	17483.6014062554	9940.06725213051	17483.6015562366	17483.6015562692
7.92316862486625	10408.9779702899	18307.9204822671	18307.9204825743	10409.0533117226	18307.9200614027	18307.9259708741	10408.975913325	18307.9211309183	18307.9215001041	10408.9779721242	18307.9204842586	18307.9204842806
8.10790980673169	10651.6638744183	18734.5332414259	18734.5332415607	10651.7879870837	18734.5324412487	18734.5445527777	10651.6606847275	18734.5343202261	18734.5353386183	10651.6638750467	18734.5332421645	18734.5332421897
8.29695852083491	10900.0076828482	19171.0809483043	19171.0809487468	10900.1868737882	19171.0797772489	19171.0991712515	10900.0033392655	19171.0824990915	19171.0842158387	10900.0076809615	19171.0809466481	19171.080946658
8.49041520408875	11154.141279948	19617.7946783241	19617.7946785602	11154.3798713786	19617.7931839035	19617.8207271525	11154.1358366659	19617.7967117703	19617.7991504291	11154.1412812481	19617.7946797139	19617.7946797139
8.68838263525119	11414.199638641	20074.9108819832	20074.9108826258	11414.4984249743	20074.9091398422	20074.9452427118	11414.193232923	20074.9133582947	20074.9164941043	11414.1996399835	20074.9108835787	20074.9108835955
8.9114823228402	11707.2718557655	20590.0424643453	20590.0424649602	11707.6308732394	20590.0405794655	20590.0856686739	11707.2646979766	20590.0453262974	20590.0490937735	11707.2718552597	20590.0424640912	20590.0424640912
9.1192675984593	11980.2255952914	21069.7980297218	21069.7980307809	11980.6240017701	21069.7961661758	21069.8476669312	11980.2181925392	21069.801071073	21069.8051891743	11980.2255981457	21069.7980330527	21069.7980330527
9.33189771573324	12259.5428025082	21560.7244656421	21560.7244658999	12259.9513822374	21560.7228061974	21560.7769951062	12259.5357654336	21560.7274295968	21560.7315428783	12259.5428033859	21560.7244666563	21560.7244667243
9.54948563979197	12545.3718091939	22063.0815177168	22063.0815184637	12545.7397980257	22063.0802554441	22063.1303332309	12545.3659772987	22063.0840447595	22063.087630963	12545.3718111091	22063.0815200616	22063.081520115
9.77214696972572	12837.8644091722	22577.1349618117	22577.1349622669	12838.1083827661	22577.1342638052	22577.1686711402	12837.8608812788	22577.1365451066	22577.138848087	12837.8644098667	22577.1349627593	22577.1349627724


==> experiments_new/nc/k10_s0_tolInf_freqInf/res.dat <==
p	Res_LU	Res_Leverage	Res_POD
1.02331657833024	0.0291109634632848	0.0130875428726727	0.00822725158273982
1.04717681948552	0.0584575829114763	0.0250839385263434	0.0154434296578044
1.07159339982267	0.0791590705794907	0.0332153998516693	0.0203071224894767
1.09657929126781	0.0922659608272636	0.0380191513960983	0.0230662233220441
1.12214776820798	0.0988062362277352	0.0400460728663102	0.0241023433860369
1.15096220088503	0.0996820658147793	0.0396325664962498	0.0237348003077918
1.17779870119712	0.0957067027669972	0.037350948189903	0.0222433936553814
1.20526093687084	0.0881853748036713	0.0336846444893216	0.019910458844584
1.23336349791378	0.0778481590005662	0.0290206242991438	0.0170444324306802
1.26212131452255	0.0654958692326784	0.023697867758458	0.013818442094426
1.32166418394661	0.0376964146406686	0.0125322788659511	0.00726232435932211
1.35248087041788	0.0240911530956116	0.00780621976663088	0.00475478773876792
1.38401609657313	0.0143662926287154	0.00599910612479864	0.00417396073524902
1.4162866162992	0.0165616830923766	0.00847586831993459	0.00574955739126086
1.44930957412622	0.0268641419676814	0.012365561728819	0.00796869979896445
1.48652484499786	0.0392088467562406	0.0165294648952881	0.0103284735887713
1.5211855179861	0.0494839131751134	0.0197892173405922	0.0121567493677389
1.55665435927106	0.0583722812257754	0.0224023054710759	0.0136294310507676
1.59295021257212	0.0655546849553112	0.0243101281067216	0.0146429063522328
1.63009236097974	0.0709643568471566	0.0255105868467496	0.0152684161695676
1.70699493403841	0.0760109445890408	0.0258397759789515	0.0153552706421945
1.74679621512725	0.0757249020065529	0.0250458647377592	0.0148471157052504
1.78752552590424	0.0735954462151014	0.0237063910735943	0.0140537142263497
1.82920450484629	0.069758356813713	0.0218914507449038	0.0130102157259287
1.87185529496558	0.0643848337828855	0.019735188171619	0.0117899915783853
1.91992066559328	0.0568769978641078	0.0170411768525496	0.0103348656926405
1.96468664618045	0.0488983867504172	0.0144786968682812	0.0090169663915604
2.0104964162605	0.0403064675467804	0.0121205936818201	0.00785648113604067
2.05737431343291	0.0317602799871048	0.0103022087307498	0.00703742377561129
2.10534524276671	0.0247364817329834	0.00949216344560874	0.00675654922748233
2.20466873523941	0.0255962161862238	0.0115314993773607	0.00791109963876771
2.25607406649686	0.0336039495354307	0.013669051406179	0.00901800319192879
2.30867799418717	0.0434361449507434	0.0160043354026707	0.0102534308361302
2.36250846547795	0.0536885599934441	0.0183037511485177	0.0115318983537392
2.41759407916913	0.0636513821213592	0.0204245446575534	0.0127047389200887
2.47967289250216	0.0737512232174269	0.022414379395255	0.0138491721711367
2.53749037973357	0.0817682351037284	0.0238578663348015	0.0147031974308831
2.59665597293487	0.0884227976027843	0.0249024001137556	0.0153491908601679
2.65720110532451	0.0934987571487062	0.025522036001445	0.0157697479104689
2.71915794303602	0.0967666892539697	0.0257004287634912	0.015961511823731
2.84743916646725	0.097394367120152	0.0248143233830204	0.0156137445196349
2.91383170483279	0.0945557928979583	0.0236408545444423	0.0150847309319058
2.98177229001967	0.0895422025299698	0.022124590281519	0.0143567718352678
3.05129701718287	0.082477343187424	0.020315129167599	0.0134151855440878
3.12244282309286	0.0734479280475528	0.0182802071349131	0.0123727073106747
3.20262069365765	0.061637491586146	0.0159561434127303	0.0110959795204158
3.27729484992338	0.0498467604001585	0.0139812138460883	0.00998400310582568
3.35371015200293	0.0385213013288911	0.0124740778383961	0.00909477232410931
3.43190719745904	0.0312196749895226	0.011867243219894	0.00861634036512531
3.51192753045073	0.0334303617352004	0.0124408485745247	0.00874435127557677
3.67760910160103	0.061385282089572	0.0164744195156219	0.0108112814065723
3.76335836228653	0.0795630690721359	0.0192334455547129	0.012449628606107
3.85110700232557	0.098109453678388	0.0220898240680694	0.0142616952883389
3.94090164040345	0.116098022113312	0.0248403963369271	0.0160789637737789
4.03278998219371	0.132728797122567	0.02733564417936	0.0178004170623335
4.13634368406327	0.148678640018251	0.0297126524238142	0.0194597065904031
4.23278906557355	0.160285079571625	0.0312880251576657	0.0206461231628807
4.3314832233764	0.168497579607685	0.0321821421938985	0.021506823301628
4.4324785912404	0.17271867379527	0.032327568798118	0.0218804382957895
4.53582882551019	0.172343253696074	0.0318228208715198	0.0217573914468432
4.7498148032285	0.156019060060997	0.028446953857286	0.019953601490123
4.86056423214213	0.139408768786961	0.0255783044198604	0.0182118816585829
4.97389595879006	0.117169563194965	0.0220419050976733	0.0159504451197729
5.08987019351968	0.0898475940558184	0.0180514725694441	0.0133136774750854
5.20854855057766	0.0598996911767524	0.0141495864521067	0.0106158611181973
5.34229329953835	0.0399165738016903	0.0115593019450644	0.0085017318598678
5.46685729972018	0.0628877108417815	0.0128338950211239	0.00886564536683519
5.59432570616938	0.107680394831703	0.0173341639796585	0.0116757102687855
5.72476623970218	0.159304091072236	0.023392995726782	0.0158304327795544
5.85824820015254	0.213605620125843	0.0300775794321453	0.0205025983536122
6.13462171799251	0.318736272811621	0.0422921578421282	0.0295836774988621
6.2776601058065	0.363928815608744	0.0471171845545389	0.0333116583024147
6.42403365939419	0.399868844997194	0.0505999198218108	0.0360327770772226
6.57382014340959	0.42271523227906	0.0522891497461471	0.0375117251345194
6.72709913571234	0.428215574660498	0.0518083685454984	0.0374791196059707
6.89983712143002	0.408883787761281	0.0483469854355189	0.0351911334964969
7.06071771413777	0.363157097802052	0.0422025344146081	0.0310031832867561
7.22534949178721	0.285728632136794	0.0330197883841459	0.0245002687694894
7.39381991917587	0.17291391356585	0.0208811786017892	0.0157151252745635
7.56621850048105	0.0442250065533503	0.00836653001746219	0.00631701055025785
7.92316862486625	0.436680294898554	0.0383748315744309	0.0277654312752382
8.10790980673169	0.726149750126394	0.0620207894943264	0.0453837224011749
8.29695852083491	1.05496422331121	0.0868391161968865	0.0639360451625956
8.49041520408875	1.41122074358216	0.111242597383561	0.0823833928061207
8.68838263525119	1.77408175112606	0.13320636627995	0.0989987897503607
8.9114823228402	2.13971981206686	0.151364594756187	0.113104915452555
9.1192675984593	2.38206918609001	0.158735531900271	0.119263842889727
9.33189771573324	2.45084638377757	0.152968465877981	0.115204017354947
9.54948563979197	2.21541366244005	0.128738888170831	0.0972602939907518
9.77214696972572	1.47706989015612	0.0795315294006784	0.0603102063486382


==> experiments_new/pagerank/k5_s0_tolInf_freqInf/eigval.dat <==
p	ErrLam_LU	ErrLam_Leverage	ErrLam_POD
0.005005005005005	1.03204597090567e-08	1.73425037918173e-05	2.77902502987536e-06
0.01001001001001	1.87833738563017e-08	3.19305177090005e-05	5.08178404001752e-06
0.015015015015015	2.55634938772791e-08	4.39712703665947e-05	6.94875262330375e-06
0.02002002002002	3.08274915594708e-08	5.3665870079822e-05	8.41903301451729e-06
0.025025025025025	3.4733750875482e-08	6.12091208402888e-05	9.53028200201268e-06
0.0305305305305305	3.76413648028875e-08	6.72464661827247e-05	1.03810697268392e-05
0.0355355355355355	3.91749980233055e-08	7.08769967148187e-05	1.0854141289096e-05
0.0405405405405405	3.97888783032485e-08	7.29182896588298e-05	1.10750839137363e-05
0.0455455455455455	3.96071312414039e-08	7.35377263229035e-05	1.1075044883735e-05
0.0505505505505505	3.87455656447599e-08	7.28956989403118e-05	1.08834848233652e-05
0.0555555555555556	3.73117639007604e-08	7.11455254007733e-05	1.05281561448845e-05
0.0605605605605606	3.54052743789528e-08	6.84333791078915e-05	1.00350900252845e-05
0.0655655655655656	3.31177882895161e-08	6.48982340015757e-05	9.42859181529697e-06
0.0705705705705706	3.05332278349727e-08	6.06718248611366e-05	8.73124475975215e-06
0.0755755755755756	2.77281350102853e-08	5.58786223396888e-05	7.96392141610977e-06
0.0805805805805806	2.47717423240699e-08	5.06358224999778e-05	7.14580306659935e-06
0.0860860860860861	2.14191119285445e-08	4.44804373290752e-05	6.20806169715493e-06
0.0910910910910911	1.83398094488751e-08	3.86426360580171e-05	5.33834409477405e-06
0.0960960960960961	1.52808964370976e-08	3.26724393979737e-05	4.46687023969438e-06
0.101101101101101	1.22848711203717e-08	2.66574124798694e-05	3.60623619333205e-06
0.106106106106106	9.38852207088563e-09	2.06780132384622e-05	2.76754880557119e-06
0.111111111111111	6.62314003641029e-09	1.48076671272479e-05	1.96048229617052e-06
0.116116116116116	4.01491273560597e-09	9.11285558591328e-06	1.19333885528761e-06
0.121121121121121	1.5852665846694e-09	3.65321769268956e-06	4.73112917731556e-07
0.126126126126126	6.48873177411245e-10	1.51833514672184e-06	1.94441407419532e-07
0.131131131131131	2.67472810566721e-09	6.35549082306243e-06	8.04740586835011e-07
0.136136136136136	4.48327497348805e-09	1.08183955037645e-05	1.3543000687566e-06
0.141641641641642	6.21527718180911e-09	1.5255473461817e-05	1.88575545601032e-06
0.146646646646647	7.55355000769954e-09	1.88305668431532e-05	2.30089254782407e-06
0.151651651651652	8.66761218354381e-09	2.19471674893778e-05	2.65067875448998e-06
0.156656656656657	9.56093715309683e-09	2.45901513351574e-05	2.93536622730792e-06
0.161661661661662	1.02392804235407e-08	2.67499335627753e-05	3.15593099520229e-06
0.166666666666667	1.07103771407325e-08	2.84222504688404e-05	3.31400107556058e-06
0.171671671671672	1.09837434703054e-08	2.96079292214648e-05	3.41178598473049e-06
0.176676676676677	1.10703728406493e-08	3.03126458860439e-05	3.45200825124795e-06
0.181681681681682	1.0982521780889e-08	3.05466720265102e-05	3.43783696266087e-06
0.186686686686687	1.07335036414469e-08	3.0324610256649e-05	3.37282374029968e-06
0.191691691691692	1.03374202531369e-08	2.96651191973306e-05	3.26084143309478e-06
0.197197197197197	9.74949265764027e-09	2.84613229278863e-05	3.08835366535921e-06
0.202202202202202	9.09307407148672e-09	2.69603774376569e-05	2.89144246112815e-06
0.207207207207207	8.33650271037103e-09	2.51024849254878e-05	2.66099291046374e-06
0.212212212212212	7.49529815990964e-09	2.29198513588268e-05	2.40161453102237e-06
0.217217217217217	6.58496346339631e-09	2.04471906188885e-05	2.11797086691056e-06
0.222222222222222	5.62077406840443e-09	1.77213974565937e-05	1.81473682558941e-06
0.227227227227227	4.61771243465136e-09	1.47812147064385e-05	1.49655879622123e-06
0.232232232232232	3.59033425212375e-09	1.16668957397259e-05	1.16801815219781e-06
0.237237237237237	2.55265142357071e-09	8.41986267552372e-06	8.33597723404175e-07
0.242242242242242	1.51815093829554e-09	5.08236313900842e-06	4.97651023723119e-07
0.247247247247247	4.99556063182639e-10	1.69712392439348e-06	1.64374679534341e-07
0.252752752752753	5.88227244691097e-10	2.0306292093375e-06	1.94359530247823e-07
0.257757757757758	1.53529455815259e-09	5.37687390278482e-06	5.09205006826715e-07
0.262762762762763	2.43187381343545e-09	8.6390882214626e-06	8.09623728725835e-07
0.267767767767768	3.2685787410003e-09	1.17761783047233e-05	1.09229663880495e-06
0.272772772772773	4.03695432638075e-09	1.4748311171875e-05	1.35416325708349e-06
0.277777777777778	4.72945882457055e-09	1.75172415846081e-05	1.59243477404481e-06
0.282782782782783	5.33953448123009e-09	2.00466317699097e-05	1.80460508669709e-06
0.287787787787788	5.86151727155491e-09	2.23023614959187e-05	1.98846035082137e-06
0.292792792792793	6.29086560621766e-09	2.42528280630647e-05	2.14208629123467e-06
0.297797797797798	6.62382282357044e-09	2.58692336646549e-05	2.2638748201631e-06
0.302802802802803	6.85772327813087e-09	2.71258601951542e-05	2.35252841984669e-06
0.308308308308308	6.99855096097935e-09	2.80660017947243e-05	2.41061242545193e-06
0.313313313313313	7.01986402340541e-09	2.84985350581525e-05	2.42685988571802e-06
0.318318318318318	6.93975987786641e-09	2.85138525228933e-05	2.40795588912767e-06
0.323323323323323	6.75933042870732e-09	2.8101404049519e-05	2.35390123681792e-06
0.328328328328328	6.48062759012191e-09	2.72548677034967e-05	2.26501393463252e-06
0.333333333333333	6.10648842602758e-09	2.59723181864624e-05	2.1419279396806e-06
0.338338338338338	5.64063817876108e-09	2.42563729058178e-05	1.98559086062035e-06
0.343343343343343	5.08761532902472e-09	2.21143180597628e-05	1.79726113169744e-06
0.348348348348348	4.45272940741153e-09	1.95582102087146e-05	1.57850473114786e-06
0.353353353353353	3.74208064535257e-09	1.66049567330575e-05	1.3311912283598e-06
0.358358358358358	2.96248359177302e-09	1.32763710257723e-05	1.057489419809e-06
0.363863863863864	2.0343114970345e-09	9.21349435722982e-06	7.28887578071998e-07
0.368868868868869	1.13528120238016e-09	5.18969266727343e-06	4.08133547180612e-07
0.373873873873874	1.92869609172417e-10	8.89571434847792e-07	6.9562692495139e-08
0.378878878878879	7.83375586621559e-10	3.64486428461319e-06	2.83482894936071e-07
0.383883883883884	1.78325376687385e-09	8.36679169768938e-06	6.47389742369782e-07
0.388888888888889	2.79597367480732e-09	1.32246608903763e-05	1.01827926513032e-06
0.393893893893894	3.8102643262761e-09	1.81623093040707e-05	1.3920141685997e-06
0.398898898898899	4.81423034770502e-09	2.31190986286212e-05	1.76420539443889e-06
0.403903903903904	5.79552117407903e-09	2.80300749808672e-05	2.13021872752518e-06
0.408908908908909	6.74128308730827e-09	3.2826150105692e-05	2.48518200329788e-06
0.413913913913914	7.63813634563351e-09	3.74343040190352e-05	2.82399216089414e-06
0.419419419419419	8.55177240133294e-09	4.21945438344732e-05	3.17166244301339e-06
0.424424424424424	9.30057297843229e-09	4.61541814573693e-05	3.45895437747766e-06
0.429429429429429	9.95636462164386e-09	4.96770658675595e-05	3.71288468714593e-06
0.434434434434434	1.05040145470525e-08	5.26765892121526e-05	3.92747991895258e-06
0.439439439439439	1.09280644533527e-08	5.50635383247397e-05	4.09657308420018e-06
0.444444444444444	1.12126594675744e-08	5.67464047405158e-05	4.21381115034429e-06
0.449449449449449	1.13415525859751e-08	5.76317076157465e-05	4.2726624482903e-06
0.454454454454454	1.12981752842244e-08	5.76243293282094e-05	4.26642381112783e-06
0.459459459459459	1.10656313001555e-08	5.66278610851787e-05	4.18822791814487e-06
0.464464464464464	1.06266475619064e-08	5.45449593154493e-05	4.03105041590906e-06
0.469469469469469	9.96367766070699e-09	5.12777088168545e-05	3.78771673037457e-06
0.474974974974975	8.95430884995095e-09	4.61987119748646e-05	3.41180144469706e-06
0.47997997997998	7.76234321264726e-09	4.01251807409243e-05	2.96355738493848e-06
0.484984984984985	6.28988239270705e-09	3.25641623426517e-05	2.40603464496389e-06
0.48998998998999	4.51814119450939e-09	2.34193208861197e-05	1.73151206439568e-06
0.494994994994995	2.42798225968952e-09	1.25956787804248e-05	9.32150899024535e-07


==> experiments_new/pagerank/k5_s0_tolInf_freqInf/eigvec.dat <==
p	ErrAng_LU	ErrAng_Leverage	ErrAng_POD
0.005005005005005	8.93388207854907e-05	7.40206479433529e-05	7.47985170120936e-05
0.01001001001001	0.000164071188415519	0.000136186241891807	0.000137649895988165
0.015015015015015	0.000225313635054514	0.000187350151124525	0.000189411425249979
0.02002002002002	0.00027415975145501	0.000228356356715985	0.000230930729821602
0.025025025025025	0.000311676936196587	0.000260036226063365	0.00026304260170473
0.0305305305305305	0.000341099017306755	0.000285085112508235	0.000288476914358804
0.0355355355355355	0.000358166268859071	0.000299812307300944	0.000303476302288421
0.0405405405405405	0.000367015339736535	0.000307677712683326	0.000311542637050485
0.0455455455455455	0.000368576744367936	0.000309430398901085	0.000313428097503376
0.0505505505505505	0.000363741648018864	0.000305792849393697	0.000309858329280609
0.0555555555555556	0.000353360050848049	0.000297458833053034	0.000301530359828658
0.0605605605605606	0.000338239240904781	0.000285091507127062	0.000289110738281834
0.0655655655655656	0.000319142519006958	0.000269321758408372	0.000273233907226779
0.0705705705705706	0.000296788195664132	0.00025074678765875	0.000254500810842162
0.0755755755755756	0.000271848858136726	0.000229928939970452	0.000233477741719721
0.0805805805805806	0.000244950903183297	0.000207394781160921	0.000210695426308978
0.0860860860860861	0.000213791793342215	0.000181208710373629	0.000184192021358058
0.0910910910910911	0.000184613318374019	0.000156621550654979	0.000159281031792811
0.0960960960960961	0.000155123679571692	0.00013171706741461	0.00013402401124649
0.101101101101101	0.000125760370308188	0.000106870580190318	0.000108801251776388
0.106106106106106	9.69161382934698e-05	8.24205939925507e-05	8.3956377905906e-05
0.111111111111111	6.89399354473232e-05	5.86692597883417e-05	5.97967745433025e-05
0.116116116116116	4.21380526711084e-05	3.5883026410722e-05	3.65942012162725e-05
0.121121121121121	1.67754235698511e-05	1.42934706443041e-05	1.4585579982642e-05
0.126126126126126	6.92291949794102e-06	5.90170879905736e-06	6.02605642628147e-06
0.131131131131131	2.87702539066355e-05	2.45375482185739e-05	2.50704702611973e-05
0.136136136136136	4.86164566628614e-05	4.14805418679992e-05	4.24089925479966e-05
0.141641641641642	6.79993120327314e-05	5.80399991649354e-05	5.9382501668532e-05
0.146646646646647	8.33069198923801e-05	7.11253532863242e-05	7.28199705786105e-05
0.151651651651652	9.63605709769704e-05	8.22882687672953e-05	8.43072167313026e-05
0.156656656656657	0.000107140433356277	9.15086032740595e-05	9.38199326092312e-05
0.161661661661662	0.000115653320037752	9.87896448556667e-05	0.000101357612577755
0.166666666666667	0.000121930608510975	0.000104156349812168	0.000106941836417639
0.171671671671672	0.00012602615184783	0.000107653552602721	0.000110614521294358
0.176676676676677	0.00012801419437277	0.000109344160945851	0.000112436154754879
0.181681681681682	0.000127987303273223	0.000109307348276161	0.000112484020323176
0.186686686686687	0.000126054327068038	0.000107636755133481	0.000110850426737158
0.191691691691692	0.000122338390669097	0.000104438710083534	0.000107640951035691
0.197197197197197	0.000116353511590776	9.9296895769471e-05	0.000102430458919375
0.202202202202202	0.000109346589209438	9.32838668196458e-05	9.63045140714178e-05
0.207207207207207	0.000101008255962577	8.61349586700857e-05	8.8995754696452e-05
0.212212212212212	9.15002888739175e-05	7.79906818528235e-05	8.06464168176612e-05
0.217217217217217	8.09893667686397e-05	6.89957896649435e-05	7.14035728896021e-05
0.222222222222222	6.9645440301985e-05	5.92977956810816e-05	6.14176315272965e-05
0.227227227227227	5.7640179411035e-05	4.90455604278536e-05	5.08408997404452e-05
0.232232232232232	4.51455004164767e-05	3.8387950599686e-05	3.98262112907675e-05
0.237237237237237	3.23321741781851e-05	2.74725735767646e-05	2.85256240920948e-05
0.242242242242242	1.93685162422552e-05	1.64445890497084e-05	1.70891890179665e-05
0.247247247247247	6.41915901492605e-06	5.44559923787433e-06	5.66379161733254e-06
0.252752752752753	7.61806185355828e-06	6.456434995384e-06	6.72131267949657e-06
0.257757757757758	2.00242925158203e-05	1.69551939031581e-05	1.76655557754527e-05
0.262762762762763	3.19411917662277e-05	2.70192870772466e-05	2.81748217506254e-05
0.267767767767768	4.32303428460029e-05	3.65316236274302e-05	3.81257328586444e-05
0.272772772772773	5.37620263013257e-05	4.53831081130448e-05	4.74028284645097e-05
0.277777777777778	6.34159699510032e-05	5.34732779902205e-05	5.58992729434063e-05
0.282782782782783	7.20820277921074e-05	6.07108689285812e-05	6.35174930081013e-05
0.287787787787788	7.9660789913082e-05	6.70143103570102e-05	7.01697459603371e-05
0.292792792792793	8.60641265514962e-05	7.2312153886537e-05	7.57786210133013e-05
0.297797797797798	9.12156687239889e-05	7.65434373606374e-05	8.02774756761883e-05
0.302802802802803	9.50512283784474e-05	7.96579874466353e-05	8.36108095025084e-05
0.308308308308308	9.7689128053001e-05	8.1747785300845e-05	8.58790808048802e-05
0.313313313313313	9.86083655173089e-05	8.24031901711651e-05	8.6635438236827e-05
0.318318318318318	9.80936528806415e-05	8.18572131450595e-05	8.61280929895679e-05
0.323323323323323	9.61339527921563e-05	8.01058847758396e-05	8.43498939421036e-05
0.328328328328328	9.27317101972221e-05	7.71567221100561e-05	8.13058533366318e-05
0.333333333333333	8.79029613709979e-05	7.30287213953264e-05	7.70131916376763e-05
0.338338338338338	8.16774009242713e-05	6.77523105780609e-05	7.1501337399039e-05
0.343343343343343	7.40984087963303e-05	6.13692640339795e-05	6.48118845779712e-05
0.348348348348348	6.52230393163919e-05	5.39325824984438e-05	5.69985095733818e-05
0.353353353353353	5.51219745782467e-05	4.55063403725061e-05	4.81268505353668e-05
0.358358358358358	4.38794435531399e-05	3.61655030613757e-05	3.82743509395193e-05
0.363863863863864	3.03112237684192e-05	2.49367558758648e-05	2.64103637536359e-05
0.368868868868869	1.70053623858858e-05	1.39665033264501e-05	1.48015779795774e-05
0.373873873873874	2.90384069493318e-06	2.38084237891837e-06	2.52482359403807e-06
0.378878878878879	1.18550762110625e-05	9.70307671948105e-06	1.02963656653489e-05
0.383883883883884	2.71204587767519e-05	2.21585348490986e-05	2.35279250256744e-05
0.388888888888889	4.27289683631033e-05	3.48495663645119e-05	3.70255881129784e-05
0.393893893893894	5.85051364372888e-05	4.76312983461602e-05	5.06352382111537e-05
0.398898898898899	7.42616671308512e-05	6.03503053426528e-05	6.419327983818e-05
0.403903903903904	8.97997615262925e-05	7.28449782557608e-05	7.75270289599258e-05
0.408908908908909	0.000104909463296091	8.49459061524463e-05	9.04551204350146e-05
0.413913913913914	0.000119370024615909	9.64762698875261e-05	0.000102787931255965
0.419419419419419	0.000134250701463447	0.000108281076593929	0.00011543060302258
0.424424424424424	0.000146583734899084	0.000118007058632284	0.000125861864497518
0.429429429429429	0.000157518994474264	0.000126571678632781	0.000135062334974541
0.434434434434434	0.000166795709628396	0.000133772068572505	0.000142813242772837
0.439439439439439	0.000174144467805053	0.000139400103846096	0.000148889912706852
0.444444444444444	0.000179287685590143	0.000143242846383471	0.000153062257069229
0.449449449449449	0.000181940094458447	0.000145082992556094	0.00015509527347175
0.454454454454454	0.000181809239914161	0.000144699324894905	0.000154749548299243
0.459459459459459	0.000178595993416201	0.000141867166835674	0.000151781764769922
0.464464464464464	0.000171995076020901	0.0001363588394628	0.000145945214355503
0.469469469469469	0.000161695593110001	0.000127944119493811	0.000136990310658609
0.474974974974975	0.000145717075512711	0.000115053731686447	0.000123237459165865
0.47997997997998	0.000126616760578167	9.97774898903781e-05	0.000106911728890367
0.484984984984985	0.000102824350814117	8.0869939469555e-05	8.66812025117304e-05
0.48998998998999	7.40117109658048e-05	5.80952040288211e-05	6.2289875108623e-05
0.494994994994995	3.98479499702611e-05	3.12171835412358e-05	3.34814812667378e-05


==> experiments_new/pagerank/k5_s0_tolInf_freqInf/plot.dat <==
p	Ex_eig_1	LU_eig_1	Lev_eig_1	POD_eig_1
0.005005005005005	1	0.999999989679545	1.00002288000909	1.00000277902503
0.01001001001001	0.99999999999999	0.999999981216616	1.00004220669305	1.00000508178403
0.015015015015015	0.999999999999984	0.99999997443649	1.00005822087256	1.00000694875261
0.02002002002002	1	0.999999969172509	1.00007116149639	1.00000841903301
0.025025025025025	0.999999999999998	0.999999965266248	1.00008126485048	1.000009530282
0.0305305305305305	0.999999999999994	0.999999962358629	1.00008937927885	1.00001038106972
0.0355355355355355	1.00000000000001	0.99999996082501	1.00009427727408	1.0000108541413
0.0405405405405405	1	0.999999960211122	1.00009704534273	1.00001107508391
0.0455455455455455	0.999999999999995	0.999999960392864	1.00009790103606	1.00001107504488
0.0505505505505505	1	0.999999961254435	1.00009705558093	1.00001088348482
0.0555555555555556	0.999999999999998	0.999999962688234	1.00009471326575	1.00001052815614
0.0605605605605606	0.999999999999987	0.999999964594713	1.00009107086968	1.00001003509001
0.0655655655655656	1	0.999999966882213	1.0000863171385	1.00000942859182
0.0705705705705706	0.99999999999999	0.999999969466762	1.00008063230908	1.00000873124475
0.0755755755755756	1	0.999999972271868	1.00007418768588	1.00000796392142
0.0805805805805806	1.00000000000001	0.999999975228264	1.0000671452707	1.00000714580307
0.0860860860860861	1	0.999999978580889	1.00005888974133	1.0000062080617
0.0910910910910911	1	0.999999981660195	1.00005107617966	1.0000053383441
0.0960960960960961	1	0.999999984719106	1.00004310482994	1.00000446687024
0.101101101101101	0.999999999999988	0.999999987715117	1.00003509687028	1.00000360623618
0.106106106106106	0.999999999999996	0.999999990611474	1.00002716316212	1.0000027675488
0.111111111111111	0.999999999999999	0.999999993376859	1.00001940422415	1.0000019604823
0.116116116116116	0.999999999999995	0.999999995985083	1.00001191026115	1.00000119333885
0.121121121121121	0.999999999999999	0.999999998414733	1.00000476124661	1.00000047311292
0.126126126126126	1	1.00000000064888	0.99999802705698	0.999999805558595
0.131131131131131	0.99999999999998	1.00000000267471	0.999991767655026	0.999999195259394
0.136136136136136	0.999999999999988	1.00000000448326	0.999986033320646	0.999998645699919
0.141641641641642	1.00000000000001	1.00000000621528	0.999980380513046	0.99999811424455
0.146646646646647	0.999999999999998	1.00000000755355	0.999975871016076	0.99999769910745
0.151651651651652	1	1.00000000866762	0.999971984115359	0.999997349321249
0.156656656656657	1.00000000000001	1.00000000956095	0.999968733687237	0.999997064633781
0.161661661661662	0.999999999999998	1.00000001023928	0.999966125718981	0.999996844069003
0.166666666666667	0.999999999999996	1.00000001071037	0.999964158757366	0.999996685998921
0.171671671671672	0.999999999999992	1.00000001098374	0.999962824380142	0.999996588214007
0.176676676676677	0.999999999999991	1.00000001107036	0.999962107686903	0.99999654799174
0.181681681681682	1	1.00000001098252	0.999961987805703	0.999996562163038
0.186686686686687	1	1.0000000107335	0.999962438411628	0.99999662717626
0.191691691691692	1.00000000000001	1.00000001033743	0.999963428253962	0.999996739158572
0.197197197197197	0.999999999999998	1.00000000974949	0.999965097238846	0.999996911646332
0.202202202202202	1	1.00000000909308	0.999967098864058	0.999997108557541
0.207207207207207	0.999999999999998	1.0000000083365	0.999969517299082	0.999997339007087
0.212212212212212	1.00000000000001	1.0000000074953	0.999972306661279	0.999997598385475
0.217217217217217	1	1.00000000658497	0.999975418840601	0.999997882029135
0.222222222222222	1	1.00000000562078	0.999978804009471	0.999998185263178
0.227227227227227	1	1.00000000461771	0.99998241112008	0.999998503441206
0.232232232232232	0.999999999999996	1.00000000359033	0.999986188387333	0.999998831981844
0.237237237237237	1.00000000000002	1.00000000255267	0.999990083754869	0.999999166402293
0.242242242242242	1.00000000000001	1.00000000151816	0.999994045343982	0.999999502348983
0.247247247247247	0.999999999999997	1.00000000049955	0.999998021881693	0.999999835625317
0.252752752752753	1	0.999999999411774	1.00000235339441	1.00000019435953
0.257757757757758	1.00000000000001	0.999999998464711	1.00000619941271	1.00000050920501
0.262762762762763	1	0.999999997568131	1.00000990956653	1.00000080962373
0.267767767767768	0.999999999999995	0.999999996731417	1.00001343909226	1.00000109229663
0.272772772772773	0.999999999999997	0.999999995963043	1.00001674567681	1.00000135416325
0.277777777777778	0.999999999999998	0.99999999527054	1.0000197897484	1.00000159243477
0.282782782782783	1.00000000000001	0.999999994660476	1.00002253474283	1.0000018046051
0.287787787787788	0.999999999999984	0.999999994138466	1.00002494734621	1.00000198846033
0.292792792792793	1.00000000000001	0.999999993709144	1.00002699771405	1.0000021420863
0.297797797797798	1	0.999999993376177	1.00002865966727	1.00000226387482
0.302802802802803	0.999999999999995	0.999999993142272	1.00002991086555	1.00000235252841
0.308308308308308	0.999999999999999	0.999999993001448	1.00003079098247	1.00000241061242
0.313313313313313	0.999999999999995	0.999999992980131	1.00003112478431	1.00000242685988
0.318318318318318	1	0.999999993060244	1.00003100448374	1.00000240795589
0.323323323323323	0.999999999999989	0.999999993240659	1.00003042483304	1.00000235390123
0.328328328328328	1	0.999999993519373	1.00002938497959	1.00000226501394
0.333333333333333	0.999999999999998	0.99999999389351	1.00002788851624	1.00000214192794
0.338338338338338	0.999999999999993	0.999999994359355	1.00002594351621	1.00000198559085
0.343343343343343	0.999999999999994	0.999999994912379	1.00002356255017	1.00000179726113
0.348348348348348	0.999999999999988	0.999999995547259	1.00002076269077	1.00000157850472
0.353353353353353	0.999999999999988	0.999999996257908	1.00001756550115	1.00000133119122
0.358358358358358	0.999999999999988	0.999999997037504	1.00001399701259	1.00000105748941
0.363863863863864	0.99999999999999	0.999999997965679	1.00000967931479	1.00000072888757
0.368868868868869	0.999999999999999	0.999999998864717	1.00000543549304	1.00000040813355
0.373873873873874	1.00000000000001	0.999999999807142	1.00000092902462	1.0000000695627
0.378878878878879	1	1.00000000078338	0.999996203783168	0.999999716517106
0.383883883883884	0.999999999999988	1.00000000178324	0.999991307830497	0.999999352610246
0.388888888888889	1	1.00000000279598	0.999986293337281	0.999998981720737
0.393893893893894	0.999999999999991	1.00000000381026	0.999981216497671	0.999998607985823
0.398898898898899	0.999999999999997	1.00000000481423	0.99997613743868	0.999998235794603
0.403903903903904	0.999999999999995	1.00000000579552	0.999971120125869	0.999997869781268
0.408908908908909	0.999999999999982	1.00000000674127	0.999966232264906	0.999997514817979
0.413913913913914	0.999999999999996	1.00000000763813	0.999961545200527	0.999997176007836
0.419419419419419	0.999999999999992	1.00000000855176	0.999956710823231	0.999996828337549
0.424424424424424	1.00000000000001	1.00000000930058	0.99995269326192	0.999996541045628
0.429429429429429	0.999999999999998	1.00000000995636	0.999949119672249	0.999996287115311
0.434434434434434	1	1.00000001050402	0.999946075229478	0.999996072520085
0.439439439439439	1	1.00000001092807	0.999943648212735	0.99999590342692
0.444444444444444	0.999999999999991	1.00000001121265	0.99994192990024	0.999995786188841
0.449449449449449	0.999999999999995	1.00000001134155	0.999941014465068	0.999995727337547
0.454454454454454	1	1.00000001129818	0.999940998872344	0.999995733576194
0.459459459459459	1	1.00000001106564	0.999941982777794	0.999995811772086
0.464464464464464	1.00000000000001	1.00000001062666	0.999944068429105	0.999995968949598
0.469469469469469	1.00000000000001	1.00000000996368	0.999947360568024	0.999996212283276
0.474974974974975	1.00000000000001	1.00000000895432	0.99995250335633	0.99999658819857
0.47997997997998	0.999999999999997	1.00000000776234	0.99995868061394	0.999997036442612
0.484984984984985	1.00000000000001	1.00000000628989	0.999966403897183	0.999997593965365
0.48998998998999	1.00000000000001	1.00000000451815	0.999975787206783	0.999998268487946
0.494994994994995	1.00000000000001	1.00000000242799	0.999986946578482	0.999999067849109


==> experiments_new/pagerank/k5_s0_tolInf_freqInf/res.dat <==
p	Res_LU	Res_Leverage	Res_POD
0.005005005005005	5.85356768828851e-05	5.91739247999099e-05	5.17205741911171e-05
0.01001001001001	0.000107617095690449	0.00010894863695114	9.50245985694215e-05
0.015015015015015	0.00014794478636467	0.00014999081906238	0.000130543621250565
0.02002002002002	0.000180207504842249	0.0001829600014067	0.000158898603457421
0.025025025025025	0.00020508010426437	0.000208506207106611	0.000180697785101134
0.0305305305305305	0.000224690276603803	0.000228794842562452	0.000197812800312441
0.0355355355355355	0.000236167060687457	0.000240813607992801	0.000207756790861703
0.0405405405405405	0.00024223615081994	0.000247340170907984	0.000212928722851165
0.0455455455455455	0.000243495458476776	0.000248963064734475	0.000213865147330624
0.0505505505505505	0.000240519925936138	0.000246250960925484	0.000211081126721551
0.0555555555555556	0.00023386016808676	0.000239751043804587	0.000205068986434746
0.0605605605605606	0.000224041268606212	0.000229987539271203	0.000196297232012074
0.0655655655655656	0.000211561735124725	0.000217460403637306	0.00018520963364657
0.0705705705705706	0.000196892616636728	0.000202644177180282	0.000172224478472207
0.0755755755755756	0.000180476785197532	0.000185987006370761	0.000157733989716752
0.0805805805805806	0.000162728382578105	0.000167909836663144	0.000142103910555608
0.0860860860860861	0.000142124669493545	0.000146853184054235	0.000123998402237089
0.0910910910910911	0.000122796089475651	0.000127039798587418	0.000107046630643878
0.0960960960960961	0.00010323291462642	0.000106932583619071	8.99189204959631e-05
0.101101101101101	8.37291664400692e-05	8.68361515362644e-05	7.2871443242461e-05
0.106106106106106	6.45498159052802e-05	6.7026434792879e-05	5.61341646056646e-05
0.111111111111111	4.59311820394077e-05	4.77508916717892e-05	3.99113219751963e-05
0.116116116116116	2.80814673001511e-05	2.92288620600349e-05	2.4382021741773e-05
0.121121121121121	1.11814219619261e-05	1.16520661095218e-05	9.70094743664034e-06
0.126126126126126	4.61487104365324e-06	4.81476233872104e-06	4.00083094727104e-06
0.131131131131131	1.9179100053196e-05	2.00331166603881e-05	1.66149562515718e-05
0.136136136136136	3.24077269855084e-05	3.38898416810342e-05	2.80548021767199e-05
0.141641641641642	4.53219691063531e-05	4.74542925552684e-05	3.920422023731e-05
0.146646646646647	5.5512741557015e-05	5.81903620817864e-05	4.79867312041396e-05
0.151651651651652	6.41921655337365e-05	6.7363988565667e-05	5.5452809295138e-05
0.156656656656657	7.13460702878097e-05	7.49547136797954e-05	6.15933112120314e-05
0.161661661661662	7.69787699846386e-05	8.09615347701198e-05	6.64149226821509e-05
0.166666666666667	8.11116717538257e-05	8.54015465781726e-05	6.99388967595182e-05
0.171671671671672	8.37818565591983e-05	8.83085426935525e-05	7.21997798000427e-05
0.176676676676677	8.50406430173461e-05	8.97315873785136e-05	7.3244133521212e-05
0.181681681681682	8.49521439010019e-05	8.97335680689694e-05	7.31292612700296e-05
0.186686686686687	8.35918246972105e-05	8.83897387714855e-05	7.19219458702534e-05
0.191691691691692	8.10450731370127e-05	8.57862638471671e-05	6.96972061212526e-05
0.197197197197197	7.6985605122747e-05	8.15819302459186e-05	6.61729577540038e-05
0.202202202202202	7.226145127485e-05	7.66540171253677e-05	6.20855781836836e-05
0.207207207207207	6.66635387728306e-05	7.07873877220422e-05	5.72526893998121e-05
0.212212212212212	6.03035139290969e-05	6.40980551983708e-05	5.17707002975076e-05
0.217217217217217	5.32961042741423e-05	5.6705837904179e-05	4.57384170349792e-05
0.222222222222222	4.57579129518463e-05	4.87330819132131e-05	3.9256030262093e-05
0.227227227227227	3.78062696908583e-05	4.03034356833821e-05	3.24241538407533e-05
0.232232232232232	2.95581421806749e-05	3.15406813036437e-05	2.53429173772344e-05
0.237237237237237	2.11291107764661e-05	2.25676264795224e-05	1.81111144094943e-05
0.242242242242242	1.26324091473968e-05	1.35050598657716e-05	1.08254074807735e-05
0.247247247247247	4.17803246370997e-06	4.47077321908417e-06	3.57959104992921e-06
0.252752752752753	4.94660452846435e-06	5.29849441358099e-06	4.23714441229899e-06
0.257757757757758	1.29730519200496e-05	1.39083864686667e-05	1.11104267417686e-05
0.262762762762763	2.06452667253683e-05	2.21533235019257e-05	1.76782878608244e-05
0.267767767767768	2.78743855527641e-05	2.99365582101657e-05	2.38651648787562e-05
0.272772772772773	3.45782565637914e-05	3.71682476440412e-05	2.96012234406496e-05
0.277777777777778	4.06819126261019e-05	4.37660060209308e-05	3.48227475529918e-05
0.282782782782783	4.61179794851415e-05	4.96553891083297e-05	3.9472476427928e-05
0.287787787787788	5.08270208356485e-05	5.47703120187974e-05	4.34998901503496e-05
0.292792792792793	5.47578227501615e-05	5.9053402275012e-05	4.68614461522822e-05
0.297797797797798	5.78676199310525e-05	6.24562903339685e-05	4.95207685900363e-05
0.302802802802803	6.01222666123189e-05	6.49398400027174e-05	5.14487928502905e-05
0.308308308308308	6.15846174895055e-05	6.65747096876469e-05	5.26993520950299e-05
0.313313313313313	6.19712577166328e-05	6.70422471194323e-05	5.3030097453643e-05
0.318318318318318	6.1452675737007e-05	6.65293631453324e-05	5.25867846581604e-05
0.323323323323323	6.00307880449438e-05	6.50360121282953e-05	5.13709718364145e-05
0.328328328328328	5.77162521787266e-05	6.25717245059805e-05	4.93916553872816e-05
0.333333333333333	5.45283663234099e-05	5.91555323428452e-05	4.66651928898295e-05
0.338338338338338	5.04949357563209e-05	5.48158565965836e-05	4.32151983378483e-05
0.343343343343343	4.56521091957987e-05	4.9590357690892e-05	3.90724120713623e-05
0.348348348348348	4.00441880897049e-05	4.35257543248179e-05	3.42745476670257e-05
0.353353353353353	3.37234118870721e-05	3.66776117432338e-05	2.88661180676697e-05
0.358358358358358	2.67497219839738e-05	2.9110104042353e-05	2.28982430708363e-05
0.363863863863864	1.84051919112973e-05	2.00417747265505e-05	1.57562538554755e-05
0.368868868868869	1.02882908905218e-05	1.12092712112598e-05	8.80812514075557e-06
0.373873873873874	1.75040273842002e-06	1.9081056097504e-06	1.49866999935446e-06
0.378878878878879	7.11977334546706e-06	7.76520223196645e-06	6.09623638278809e-06
0.383883883883884	1.62272757061503e-05	1.7707051009753e-05	1.3895310824311e-05
0.388888888888889	2.54711922296334e-05	2.78071005373546e-05	2.18121269516789e-05
0.393893893893894	3.47449772777743e-05	3.79486230846031e-05	2.97553860124327e-05
0.398898898898899	4.39367720469239e-05	4.80088616122029e-05	3.76291923372516e-05
0.403903903903904	5.2929726595933e-05	5.78593925223403e-05	4.53333321487835e-05
0.408908908908909	6.16023223575043e-05	6.73664919042633e-05	5.27635546216604e-05
0.413913913913914	6.98286937825042e-05	7.63915032360206e-05	5.98118540106137e-05
0.419419419419419	7.82071735414633e-05	8.5591141758443e-05	6.69907159941048e-05
0.424424424424424	8.50692526852713e-05	9.31325816631104e-05	7.28703144702798e-05
0.429429429429429	9.10707336788096e-05	9.9734714352923e-05	7.80123536856465e-05
0.434434434434434	9.60712323797442e-05	0.000105242482767806	8.22963709999731e-05
0.439439439439439	9.99276074134504e-05	0.000109497746549722	8.55995719857665e-05
0.444444444444444	0.000102494256435356	0.000112339631560711	8.77971010443229e-05
0.449449449449449	0.000103623406114417	0.000113604873313776	8.87623079074988e-05
0.454454454454454	0.000103165395337198	0.000113128153357674	8.83670094957166e-05
0.459459459459459	0.000100968951426672	0.000110742428281922	8.64817468411353e-05
0.464464464464464	9.68814590891769e-05	0.000106279250246357	8.2976036634706e-05
0.469469469469469	9.07492220501886e-05	9.95690797480271e-05	7.77186171973352e-05
0.474974974974975	8.14576390674563e-05	8.93893135375732e-05	6.97549181204827e-05
0.47997997997998	7.05277795383718e-05	7.74054620647528e-05	6.038954426519e-05
0.484984984984985	5.70725493172904e-05	6.26453370767027e-05	4.88631629190301e-05
0.48998998998999	4.0936395153782e-05	4.49380000068201e-05	3.50437651965973e-05
0.494994994994995	2.19639001980364e-05	2.41128738730676e-05	1.87997236065778e-05


==> experiments_new/transformer/k50_s0_tolInf_freqInf/eigval.dat <==
p	ErrLam_LU	ErrLam_Leverage	ErrLam_POD
52	0.849049450613391	0.0288126951716815	3.78924188234367e-06
58	0.861301432893068	0.0305810993989973	0.000262812036576941
63	0.836254904245569	0.0268200907610188	0.000496464281859013
69	0.81650914935732	0.0240473131304576	0.00135499054300752
75	0.730186642067564	0.0202362194882033	0.00247600167979539
80	0.674195905968596	0.0182494992378288	0.00382056017617098
86	0.636988807599088	0.017909329323513	0.00605821980271147
92	0.604058441847442	0.0145096372022447	0.00821973023997718
98	0.599267719289266	0.0167477797890669	0.00915638668278522
103	0.594064084973022	0.0157219498619629	0.00861842709359614
109	0.604593870923411	0.015855007537338	0.00931532101987779
115	0.573846564358228	0.0163565307081805	0.00795905127505071
120	0.594136478712648	0.0170142431904407	0.00782201490630292
126	0.606731540195213	0.0185607531670312	0.00836261091955253
132	0.61763507264325	0.0182921826686406	0.00886827308618913
137	0.633137058308676	0.019514270573245	0.00905807114401421
143	0.651774790906442	0.0188269089450691	0.0087021411394744
149	0.657458752859391	0.0163889798663827	0.00857887989094047
154	0.665515729634872	0.019682826338442	0.00894039168403957
160	0.700780814955211	0.0146728786581857	0.00935085239872152
166	0.716254945258558	0.0152100145252102	0.0106365171964214
171	0.733546154611567	0.0146839885308826	0.0115011941332151
177	0.715654707989662	0.0152579392603702	0.0110278008484148
183	0.724556515990639	0.0157981454789403	0.0108139729297774
188	0.71796904173741	0.0151059679855442	0.011001877476075
194	0.701722547119737	0.0132810392045795	0.0119869192342691
200	0.69819156378661	0.0130300235402339	0.0118894338348175
205	0.703285949774419	0.0143885042175189	0.0116686172677657
211	0.728304476200919	0.0170002233015655	0.0108125658209781
217	0.767391628058231	0.0174932157575238	0.0100305323188884
222	0.789452335554124	0.0184599704057632	0.00966745193004735
228	0.814064608713122	0.019048131861732	0.00923144033602876
234	0.831462476650336	0.0199071671355017	0.00900927378105148
239	0.862480079367866	0.0205998970919156	0.00876113789612255
245	0.860421636954343	0.0205935816972844	0.00845822320523489
251	0.864682180971125	0.0212801157643072	0.00814794525354362
256	0.86520301480338	0.0218144235523697	0.00793900668100651
262	0.856298594200562	0.021699183945744	0.00786464091239382
268	0.841541895282018	0.0208199115358171	0.00786859352108859
273	0.833785641284136	0.0209946909167572	0.00824352092110832
279	0.818656456175159	0.0208121591286905	0.00906571627305098
285	0.812573361568551	0.0203152918467896	0.00939463147909056
291	0.811097906596046	0.0200962231887813	0.00946473860185217
296	0.827299296096902	0.020756590393179	0.00945635974622874
302	0.837154857391969	0.0207435058931897	0.00987294344300515
308	0.840577229198257	0.0202818497173118	0.00993462762209375
313	0.841766028514121	0.0200089922891585	0.00979308998969221
319	0.849617679733428	0.0205720826636349	0.00936300658574165
325	0.843630699630494	0.0210157864243602	0.00912545282292387
330	0.83826250586006	0.0215039483048925	0.00899427809835058
336	0.830374728520935	0.0212397311630757	0.00892358551471721
342	0.823732540011454	0.0214434829095775	0.00880573006555315
347	0.816826931390285	0.0209721967319698	0.00881302431917846
353	0.811296647422977	0.0203935792360627	0.00868346135837094
359	0.809038178475035	0.0200270942699648	0.00871332572572446
364	0.804066130935115	0.0201510904607074	0.00875784607381862
370	0.803495077988031	0.0203466719290499	0.00887384938401868
376	0.803141701695589	0.0204267985380995	0.00893189253549068
381	0.804525999939984	0.0209025068873239	0.0089228937552174
387	0.809327956016357	0.0214843515466034	0.00894531434730844
393	0.818094491936869	0.0221953759970635	0.00876756555901719
398	0.828007138322679	0.0230972955120582	0.00840561478939532
404	0.831619971849686	0.0235545632114747	0.00823635425418289
410	0.836703103218634	0.0239296291757406	0.00802679169555675
415	0.846238474395164	0.0248259436019408	0.00767490975892318
421	0.85582867904303	0.0259521681650252	0.00733598623158412
427	0.859830106356283	0.0264731769443815	0.00725019349028093
432	0.85834079482846	0.0261275249206143	0.00739313411721009
438	0.861092251151446	0.026355835649222	0.00745767772839232
444	0.863574761695793	0.0266162177155238	0.00749470778856502
449	0.865468506461791	0.0268808126729882	0.00749668307905119
455	0.866653006324545	0.0269644922043841	0.00756210510530394
461	0.865011522573164	0.0267711546041879	0.00768267411919713
466	0.865196116182712	0.026862368266978	0.00766150547533572
472	0.864872870534424	0.0268850736969587	0.00766195720772008
478	0.864017851461218	0.0267796943889849	0.00769207914816778
484	0.864784963255335	0.027082240728529	0.00761028345068959
489	0.865306122461409	0.0273067776528275	0.00756423752834558
495	0.865664384311299	0.027526410636195	0.00751779707018678
501	0.866008422239723	0.0276440108269749	0.00749246999719448
506	0.866033490379027	0.0276496911807281	0.00749486988908673
512	0.86574061519375	0.0276502658438129	0.00750008013442251
518	0.865633263033544	0.0276663007226972	0.00749482435400019
523	0.865507556333618	0.0277149762997686	0.00749154116533739
529	0.865264376324106	0.0277523755987918	0.00749062338994893
535	0.865085313493467	0.0277434836942101	0.00749612032481984
540	0.864944528797962	0.0277272138956282	0.00750082765475816
546	0.864826609235489	0.027710358794056	0.00750458192750247
552	0.864781637793825	0.0277045554155457	0.00750557271437693
557	0.864777074840663	0.0277038681278013	0.00750571338400709
563	0.86477616675433	0.0277040665420799	0.00750577009102464


==> experiments_new/transformer/k50_s0_tolInf_freqInf/eigvec.dat <==
p	ErrAng_LU	ErrAng_Leverage	ErrAng_POD
52	1.38534563540246	0.384710214316431	0.0027759525987818
58	1.38941551232729	0.388048137148335	0.0201648643093615
63	1.42025292976036	0.386870659123771	0.0263169257962659
69	1.46590854949165	0.372035329286155	0.0441383337844136
75	1.49510133706113	0.353495400212819	0.0616024386439324
80	1.51110314461647	0.342400545317753	0.0822451577074596
86	1.53286488343593	0.339208963658423	0.122412315439321
92	1.56470206995409	0.346018692917982	0.170572207464103
98	1.56335602433533	0.369488520205552	0.1832746066688
103	1.56450856469622	0.407723916531357	0.173567533767574
109	1.55709079410301	0.437536133492886	0.183325319542831
115	1.53866434823804	0.466697029809782	0.144903431060687
120	1.52814140634478	0.491882127665272	0.137180145493355
126	1.51609095911229	0.526420901648795	0.141342140930506
132	1.52334908772061	0.532899285614933	0.153708267645408
137	1.52786469594232	0.560023418431381	0.155791066773277
143	1.53884480599147	0.54894851033122	0.148084597298549
149	1.55611575047998	0.495720900299221	0.146091154966904
154	1.55629956743451	0.435612992813489	0.146802554639168
160	1.55773034966109	0.465965260847932	0.157828589597801
166	1.55386047568936	0.486434824729154	0.163495952701886
171	1.55967563397846	0.475938717821758	0.167454558383509
177	1.54475269766517	0.465149594200169	0.15442896045839
183	1.54281092213492	0.466126623754529	0.150587446207323
188	1.55015680889384	0.477056195481148	0.151781416033554
194	1.56378666705634	0.4921483601939	0.162296201465338
200	1.56707599131084	0.505102247055935	0.161251714520819
205	1.55726318872821	0.528987129940271	0.157349579022378
211	1.53756020656499	0.542952972448833	0.148216417040441
217	1.53117331859776	0.52881919183603	0.143587885023863
222	1.53089050470286	0.531632420319742	0.143417714308753
228	1.54442125454689	0.525348321307276	0.142804660130178
234	1.53746112268827	0.514718798390688	0.139874488368863
239	1.5419729126195	0.499128787191506	0.135457353849403
245	1.54783168868885	0.486695649500571	0.132543963070182
251	1.55111944892824	0.477786938516782	0.132331121960637
256	1.54954971124835	0.471398253777793	0.133485149009389
262	1.55020582350919	0.486779036929032	0.134312828579656
268	1.54611945231503	0.472137088173082	0.131807473113249
273	1.54057323690267	0.473431196454418	0.130965012670198
279	1.53590811507295	0.48110388478983	0.134241678396527
285	1.53508151107468	0.484210607016747	0.135667272715351
291	1.5320579868031	0.486191427576503	0.136039599298657
296	1.52300348955784	0.482225393252108	0.135798328476942
302	1.52299167894978	0.486248730814674	0.140633225075218
308	1.53107937062427	0.487244896956141	0.144096468672462
313	1.53749655103021	0.481096698337317	0.145666401843843
319	1.53704438172868	0.471956601309686	0.143904838509066
325	1.54054584450498	0.460379341075248	0.143224944361794
330	1.54132700979617	0.450509900754383	0.141548245439342
336	1.54881942904441	0.444440958257906	0.144143144031811
342	1.5474962019408	0.440481959847822	0.141817571765542
347	1.54698487361213	0.437610230209528	0.140492661416039
353	1.55397032699276	0.436353106279715	0.141238537608862
359	1.56171007936638	0.436052202938295	0.14252579961012
364	1.56940713861069	0.436984073943532	0.142966716622104
370	1.5653480435399	0.440840886064083	0.144994726117123
376	1.56088188592521	0.446071217607338	0.14484257676493
381	1.55821635069357	0.449681974157441	0.144297285685554
387	1.55922680365053	0.453723175025252	0.143400513059663
393	1.56192312328238	0.453567912080702	0.142345222510964
398	1.56496412250524	0.450294540482698	0.139354400154749
404	1.56742183664319	0.449944644619356	0.137318164636113
410	1.56860610098476	0.446624164434556	0.135496876707942
415	1.56737424331332	0.443326660456239	0.131519382181466
421	1.55924453848241	0.440620361502423	0.126762375371346
427	1.55390478073699	0.439188373463162	0.123706902255439
432	1.55438690910858	0.439802437483059	0.124741444338729
438	1.55111684544135	0.437881931315767	0.12379023183607
444	1.54966244378789	0.437198576284725	0.123560396204411
449	1.54881096187027	0.436413566014952	0.123231254086244
455	1.54861661799421	0.437428472795387	0.123800129295278
461	1.54961217678509	0.440050462827212	0.125049904371252
466	1.54873998249	0.440131335527322	0.124451140720953
472	1.54854774020824	0.440253323581776	0.124182319348511
478	1.54912092020291	0.440358743353148	0.124343203527727
484	1.54764399330007	0.438837933143508	0.122791073322754
489	1.54584748183339	0.437896454686077	0.121528876410083
495	1.54401891898315	0.437398190543963	0.120591886900812
501	1.54301842538498	0.437138987822644	0.120186055842187
506	1.54320982162401	0.437556437819521	0.120318718190392
512	1.54339426435149	0.437667278029473	0.120400565868769
518	1.54315490016784	0.437668599370688	0.120283961557041
523	1.54282856246899	0.437624082248459	0.120130054992364
529	1.5425303084875	0.43756011141318	0.119964895682968
535	1.54262550073073	0.437625489868225	0.119975658048314
540	1.54273980479283	0.437708368397273	0.120019775511168
546	1.54287402111638	0.437781245856181	0.120081366782279
552	1.54292210221491	0.437796340044569	0.120100303077541
557	1.54293047442427	0.437797687295733	0.120103232707531
563	1.54293376170618	0.437801032659779	0.120104446628614


==> experiments_new/transformer/k50_s0_tolInf_freqInf/plot.dat <==
p	Ex_eig_1	LU_eig_1	Lev_eig_1	POD_eig_1
52	3.15366528565414	5.83128306385731	3.2445308822032	3.15365333565355
58	3.16077080120053	5.88314722132111	3.25743064724949	3.15994011258911
63	3.17226211422337	5.82508186479508	3.25734247204458	3.17068719939096
69	3.16567047599825	5.75046938350117	3.24179634520243	3.161381022441
75	3.16294497289038	5.47248514168969	3.2269510215909	3.15511351582441
80	3.17346969624482	5.31300997316848	3.23138392904771	3.16134526430306
86	3.20014772359551	5.23860600618956	3.25746022306128	3.18076052528483
92	3.25758808537103	5.22536166840104	3.30485450664412	3.23081159007631
98	3.2658886198405	5.22303024450509	3.32058500326121	3.23598488077434
103	3.25531103121719	5.18917440027981	3.30649086803508	3.22725537042766
109	3.24564564380388	5.20794310723698	3.29710537994992	3.21541141271508
115	3.23014963006901	5.08375989764712	3.28298367168525	3.20444070353721
120	3.22519090655758	5.14139447495576	3.28006508897735	3.19996341521082
126	3.21314543175039	5.16266210842752	3.27278383099889	3.18627514667673
132	3.22417445903593	5.21553768525709	3.28315164719618	3.19558159945568
137	3.21618587826091	5.25247234419694	3.27894739970315	3.18705343776325
143	3.20215180156602	5.28923362248241	3.2624384219624	3.17428622463877
149	3.19433484537891	5.29447824903703	3.24668673484631	3.16693103040896
154	3.19387947247984	5.3194564999731	3.25674404748258	3.16532493900426
160	3.18476667529368	5.41659006144818	3.23149637027489	3.15498639218864
166	3.15678092641059	5.41784087605007	3.2047956101542	3.12320377180149
171	3.14866116120618	5.45834944818376	3.19489606558497	3.11244779793143
177	3.13496696352461	5.37852083036306	3.18280009903734	3.10039517218451
183	3.13654622626841	5.40915123221704	3.18609783985242	3.10262770028455
188	3.13950153455994	5.39356644286107	3.18692674423157	3.10496112334077
194	3.14033298163783	5.34397544031685	3.1820398670824	3.10269006381823
200	3.14283602266915	5.33713762006141	3.18378725002762	3.10546948172394
205	3.13958265831835	5.34760703006906	3.18475655663881	3.10294806989792
211	3.13255879352574	5.41401538481309	3.18581299252096	3.09868779538266
217	3.13471991716545	5.54027773790561	3.18955624901583	3.10327700772566
222	3.13338797926346	5.60704843769021	3.19123022863044	3.10309610159574
228	3.15204297169269	5.71800960009066	3.21208350185134	3.12294507506291
234	3.15819002011748	5.78410651597674	3.22106063669363	3.12973702157366
239	3.16596349746673	5.8965439460376	3.23118201971131	3.13822605469133
245	3.1681814764489	5.89415336858348	3.23342568051597	3.1413842903664
251	3.17817958105963	5.92629483272817	3.24581161046434	3.15228394782723
256	3.18892332175022	5.94798939370532	3.25848784576691	3.16360643819363
262	3.18692646676276	5.91588712007227	3.2560801703866	3.16186243448747
268	3.18357223501455	5.8626816474359	3.24985392731543	3.15852199915219
273	3.17964117456027	5.83078033034445	3.24639675824636	3.15342973601617
279	3.17778840634267	5.77930540155367	3.24392504433279	3.14897947827498
285	3.1725803548658	5.75053463866544	3.23703225068229	3.14277513159403
291	3.16946720525669	5.74021542046521	3.23316152560305	3.13946902665179
296	3.1694717071137	5.7915734194079	3.23525913310103	3.13950004244574
302	3.16546290049682	5.8154455435418	3.23112569882795	3.13421046430928
308	3.17143237206926	5.83726620797289	3.23575488682819	3.1399253724241
313	3.17748836567697	5.8521901279027	3.24106670588469	3.1463709361707
319	3.18558896860629	5.89212167669797	3.25112316820082	3.15576227811376
325	3.19354433864749	5.88771638336167	3.26065918440523	3.16440180044724
330	3.20134822587795	5.88491841183306	3.27018985263319	3.17255440964474
336	3.21314180470729	5.88125355849037	3.28138807282811	3.18446905904207
342	3.22069669820728	5.87368937002806	3.28975965281222	3.19233611245985
347	3.22406284419628	5.85756420383055	3.29167852444099	3.19564909994381
353	3.22621448139362	5.84363147401573	3.29200854205246	3.19819977261063
359	3.2292736412565	5.8418793057761	3.29394660889345	3.20113592816273
364	3.23303838484838	5.83261505011812	3.29818763380439	3.20472393232313
370	3.23284996302447	5.83042899618842	3.29862770061797	3.20416213937146
376	3.23043728323205	5.82493618010791	3.2964247748066	3.20158336457558
381	3.22859561336908	5.82608472761669	3.29608135541391	3.19978719773243
387	3.22744784278284	5.83951160853168	3.29678746683552	3.19857730728961
393	3.22717148822023	5.86730270726891	3.29879977280828	3.19887705062707
398	3.22951492434889	5.90357633502941	3.30410798491718	3.20236886593821
404	3.22874072708894	5.91382599966057	3.30479230463862	3.20214767466572
410	3.23013157859177	5.93279269420401	3.30742742945632	3.20420398526117
415	3.23184610233025	5.96675861744616	3.31207973139685	3.20704197514014
421	3.23304408321909	5.99997593024838	3.31694858695174	3.20932651633849
427	3.2324935890857	6.01188889558527	3.31806796384115	3.20905738510874
432	3.23088657778809	6.00408833096732	3.31530164736492	3.20700020000101
438	3.22959997098004	6.01058348030989	3.31471877702792	3.20551465520485
444	3.22887305972432	6.01724634282172	3.31481344805773	3.20467359965532
449	3.22854099913167	6.02274155570081	3.31532680493639	3.20433765045345
455	3.22707943990242	6.02383753814198	3.3140959983026	3.20267592599471
461	3.2252664279125	6.01515905142519	3.31161053409384	3.20048775699926
466	3.22513952647161	6.0155177189222	3.31177441214408	3.20043010233083
472	3.22477389451139	6.01379334948193	3.31147217832136	3.20006581492707
478	3.22437557304975	6.01029362798023	3.31072336549133	3.19957342093843
484	3.22538808318074	6.0146551981784	3.31273881969237	3.20084196562926
489	3.22559634117414	6.01672460378125	3.31367698326036	3.20119716427894
495	3.22595292972913	6.01854548646034	3.31475183476589	3.20170087024546
501	3.22619838074551	6.02011335028728	3.31538344371281	3.20202618617277
506	3.2262492041164	6.02028906318989	3.31545399828229	3.20206888610178
512	3.2262997123211	6.01943841006539	3.3155077570586	3.20210220594103
518	3.2264112329724	6.01930011645839	3.31567409639891	3.2022298474875
523	3.22669286723152	6.01941992578819	3.31612058357348	3.20251996478876
529	3.22702844604976	6.01926120180116	3.31658615155252	3.20285599129175
535	3.22708997519611	6.01879811806026	3.31662069330271	3.20289932044302
540	3.2271105371224	6.01838214003267	3.31658932125003	3.20290453716059
546	3.2270919143115	6.01796687225679	3.31651578911847	3.20287393865297
552	3.22708913795961	6.01781656799099	3.31649420781312	3.20286798577888
557	3.2270903461894	6.01780409601361	3.31649323157673	3.20286873098661
563	3.22709006757219	6.01780064597824	3.31649358554149	3.20286827146196


==> experiments_new/transformer/k50_s0_tolInf_freqInf/res.dat <==
p	Res_LU	Res_Leverage	Res_POD
52	0.124751937718811	0.0124401861344128	0.000196570510613003
58	0.128114043907226	0.0128326399494155	0.00111346671385937
63	0.128779218284455	0.0128372692938058	0.00160325262305562
69	0.131485464712785	0.0125893426329746	0.00276151362744337
75	0.127157895670982	0.012189184668252	0.00364702056960555
80	0.124820328493268	0.0123010297077219	0.00436755328283592
86	0.124435125265966	0.0128006992350226	0.00520473245868768
92	0.123963449370885	0.0127072090899558	0.00565147476367945
98	0.122002684141062	0.0132487759363595	0.00599223273237654
103	0.118744724070032	0.0130288789203268	0.00549172295879375
109	0.117066946030372	0.0135780868255208	0.00546184595120323
115	0.111871718774563	0.0138900871905183	0.00574093796108357
120	0.112485771833223	0.014545407860356	0.00577790062373302
126	0.112201034884713	0.0156198841303752	0.00602156731035379
132	0.114444272592038	0.0159438862351965	0.0059440769233781
137	0.115035779574897	0.0170733421837333	0.00600480985164464
143	0.117925048911306	0.017103959732407	0.00618099772314704
149	0.122449538843417	0.0158183275102752	0.0063461015108191
154	0.124647345924222	0.0150810214192536	0.00687580508023379
160	0.128586186495177	0.0149466535234936	0.0066134789723394
166	0.128885510339644	0.0158744222748584	0.00690397614725893
171	0.130519403388876	0.0159020589217424	0.0072559474525987
177	0.12857047543732	0.0156068438211552	0.00727171211736688
183	0.128898906123719	0.0155461488802529	0.00739020172752165
188	0.128449802747405	0.0155291013086188	0.00770578394377135
194	0.127706017266831	0.0155988139385494	0.00826896027022971
200	0.127055443114634	0.0155960701236201	0.00836565648593767
205	0.125707364128015	0.0158502881315485	0.00827451426812553
211	0.125433914534534	0.0159070332091722	0.00796687669814388
217	0.12859560856261	0.0153164819702462	0.00781067160857577
222	0.130430175494676	0.0153430356030037	0.00772245823964941
228	0.134644313696548	0.0152609829480892	0.00773678622476286
234	0.136490118112123	0.0152536645194163	0.00758107223245331
239	0.140455452682517	0.0152647626903562	0.00749455612930884
245	0.141223006803882	0.0150888526756782	0.0075040358612842
251	0.142112480689976	0.0148621673326628	0.00748974180310942
256	0.14277968232427	0.0147288155567875	0.0075180632475035
262	0.1414650011049	0.0149068378031626	0.00754012989933464
268	0.139100941110806	0.0144185998760438	0.00751855440081299
273	0.137544168695019	0.0145052164222112	0.00751839457846907
279	0.135551680860401	0.0146627982101518	0.00769772204734704
285	0.134053349598234	0.0145834929768735	0.00775394157960919
291	0.133113712447896	0.0145014233427848	0.00773335013093651
296	0.134028970972765	0.0144671781424243	0.00766197537534381
302	0.135078452169083	0.0145535337037906	0.00778971985628095
308	0.136807270859606	0.0145094425735696	0.00800065765287772
313	0.13815305972705	0.0143711453468425	0.00809924927531348
319	0.13991261766043	0.0142939009070085	0.00805617901260135
325	0.14047863334992	0.0141071863257022	0.00805615708946353
330	0.140614438728829	0.0140113383048477	0.00806525491000482
336	0.141145909753468	0.0139100950827278	0.0081607248827433
342	0.140689592809147	0.013914105472235	0.00816561133316517
347	0.139915648798	0.0138181028702704	0.00820223439533979
353	0.139859104874196	0.0137884961049953	0.00825631463215749
359	0.140445800214171	0.0138606807195255	0.00835647506531546
364	0.140665565176971	0.0140064687163134	0.00842125034292868
370	0.140779091634319	0.0141478330526697	0.00845972032263989
376	0.140734546543188	0.0142645527468952	0.0084488161577978
381	0.140790970612812	0.014384628155533	0.00839502422529685
387	0.140980081847261	0.014541475920979	0.00835973549443322
393	0.142000352747252	0.014691298321711	0.00833704014207605
398	0.143022867921994	0.0148160500238453	0.00826379936513435
404	0.143118449161838	0.0149088200176837	0.00820039683896211
410	0.14375697848776	0.0149592750783665	0.00817007683059815
415	0.144642668114084	0.0151182465494098	0.00809172226597256
421	0.145484802836919	0.0153462226491261	0.00799705077642117
427	0.145704166252153	0.0154718156866492	0.00794649966161163
432	0.145419389326809	0.0153903295682956	0.00797378074568925
438	0.145643300352357	0.0154280248727027	0.0079881513168446
444	0.145892312671125	0.0155109405126188	0.0080012345687081
449	0.146188180814286	0.0155962263676843	0.0080170898715724
455	0.14621804488922	0.0156309477916203	0.00803612418930339
461	0.145866313818803	0.0156081140924684	0.00805768612574081
466	0.145756241802005	0.0156300087232308	0.00804218823747979
472	0.145648519198722	0.015634004599497	0.00803636410121592
478	0.145571296209308	0.0156184303170892	0.00804273088073858
484	0.145720098615114	0.0156920400752612	0.00801966059525871
489	0.145742055008272	0.0157457967726941	0.0079970516349257
495	0.145742082322558	0.0158035568966418	0.00798294748088568
501	0.145784686258964	0.0158407127126514	0.00798036108959988
506	0.145775645463385	0.0158450931304525	0.00798274708389453
512	0.145749062255808	0.0158448691086398	0.00798579055057914
518	0.145716104789996	0.0158437843780617	0.00798164135160777
523	0.145695467215281	0.015853619887948	0.00797898832173769
529	0.145661519880269	0.0158613042425639	0.00797588996869564
535	0.14564173765588	0.0158594033103021	0.00797593350276738
540	0.145621736692348	0.0158556262897911	0.00797623051148835
546	0.145608964810695	0.0158514714300142	0.00797711440000705
552	0.145605817486167	0.0158500010308335	0.00797748003193544
557	0.145605624252364	0.0158498365804043	0.00797754574210201
563	0.145605680160636	0.0158499937721102	0.00797758015931758

